Shot-based quantum encoding: a data-loading paradigm for quantum neural networks

Efficient data loading remains a bottleneck for near-term quantum machine learning. Existing schemes (angle, amplitude, and basis encoding) either underuse the exponential Hilbert-space capacity or require circuit depths that exceed the coherence budgets of noisy intermediate-scale quantum hardware. We introduce shot-based quantum encoding (SBQE), a data embedding strategy that distributes the hardware's native resource, shots, according to a data-dependent classical distribution over multiple initial quantum states. By treating the shot counts as a learnable degree of freedom, SBQE produces a mixed-state representation whose expectation values are linear in the classical probabilities and can therefore be composed with nonlinear activation functions. We show that SBQE is structurally equivalent to a multilayer perceptron whose weights are realized by quantum circuits, and we describe a hardware-compatible implementation protocol. Benchmarks on three image datasets, with 10 independent initializations per model, show that SBQE achieves 89.1% +- 0.9% test accuracy on Semeion (reducing error by 5.3% relative to amplitude encoding and matching a width-matched classical network), 80.95% +- 0.10% on Fashion MNIST (exceeding amplitude encoding by +2.0% and a linear multilayer perceptron by +1.3%), and 90.25% +- 0.18% on MNIST (exceeding amplitude encoding by 2.1 percentage points and the width-matched classical network by 0.3), all without any data-encoding gates.

==> figs_tex/data_fashion.dat <==
1 2.3008 2.29759 2.30401 2.29628 2.29302 2.29954 0.868416 0.822057 0.914776 0.8451 0.800138 0.890062 2.30031 2.29511 2.30552 2.29314 2.28797 2.2983 0.887592 0.847877 0.927307 0.864993 0.819119 0.910867 2.3192 2.2882 2.3502 2.25587 2.22681 2.28493 0.886129 0.840848 0.931409 0.838086 0.777627 0.898544
2 2.29308 2.28968 2.29649 2.29397 2.29064 2.29731 0.828671 0.791398 0.865945 0.806414 0.775257 0.837571 2.28802 2.28267 2.29336 2.28947 2.28424 2.2947 0.845282 0.79838 0.892183 0.812979 0.761087 0.86487 2.21878 2.1893 2.24826 2.2315 2.20214 2.26086 0.773022 0.72164 0.824405 0.709871 0.643041 0.776702
3 2.28542 2.28165 2.28918 2.29006 2.28656 2.29355 0.792649 0.755332 0.829966 0.767964 0.722461 0.813467 2.27586 2.27 2.28172 2.28327 2.27784 2.2887 0.786792 0.737259 0.836325 0.75695 0.708433 0.805467 2.14126 2.11088 2.17164 2.19178 2.16194 2.22163 0.667149 0.608817 0.725481 0.619929 0.574145 0.665712
4 2.2778 2.27357 2.28204 2.28503 2.28128 2.28878 0.738976 0.688201 0.78975 0.697971 0.64402 0.751923 2.2637 2.257 2.27039 2.27524 2.2694 2.28108 0.736565 0.680644 0.792487 0.71355 0.64985 0.77725 2.06569 2.0344 2.09699 2.14161 2.11116 2.17205 0.582084 0.54335 0.620818 0.539657 0.498438 0.580876
5 2.27017 2.26542 2.27493 2.27921 2.27511 2.28331 0.673186 0.615123 0.731249 0.638421 0.582131 0.694712 2.25134 2.2436 2.25908 2.26587 2.25938 2.27235 0.696239 0.633584 0.758894 0.670236 0.618297 0.722174 1.99168 1.95957 2.02379 2.08471 2.05361 2.11581 0.510733 0.472451 0.549014 0.483829 0.445786 0.521871
6 2.26249 2.25718 2.2678 2.27281 2.26828 2.27733 0.623431 0.569992 0.676869 0.601114 0.553922 0.648306 2.23869 2.22976 2.24762 2.25544 2.2481 2.26278 0.650382 0.598773 0.701991 0.625164 0.582424 0.667905 1.91965 1.88678 1.95252 2.02364 1.99186 2.05542 0.463731 0.428593 0.498868 0.445921 0.409064 0.482779
7 2.25467 2.2488 2.26055 2.26594 2.26094 2.27095 0.588955 0.541743 0.636167 0.574486 0.532472 0.6165 2.22565 2.21543 2.23587 2.24414 2.23576 2.25252 0.60761 0.567852 0.647368 0.59155 0.55338 0.62972 1.84923 1.81573 1.88274 1.96011 1.92769 1.99253 0.429261 0.396566 0.461957 0.417629 0.386947 0.44831
8 2.24667 2.24022 2.25312 2.25869 2.25316 2.26422 0.56768 0.526152 0.609207 0.555014 0.516145 0.593883 2.21215 2.20058 2.22372 2.23208 2.22252 2.24165 0.584208 0.546949 0.621468 0.574314 0.537458 0.611171 1.78044 1.74648 1.8144 1.89535 1.86237 1.92833 0.403351 0.379773 0.426929 0.397443 0.374221 0.420665
9 2.23835 2.23125 2.24545 2.25105 2.24493 2.25716 0.549473 0.508743 0.590204 0.541543 0.502192 0.580894 2.19811 2.18515 2.21108 2.21933 2.20849 2.23017 0.569422 0.532888 0.605957 0.563743 0.526759 0.600727 1.71329 1.67911 1.74747 1.83025 1.79683 1.86367 0.385859 0.368661 0.403057 0.380593 0.363929 0.397257
10 2.2297 2.22189 2.23752 2.24304 2.23629 2.24979 0.537469 0.498199 0.57674 0.530236 0.492696 0.567776 2.18354 2.16914 2.19794 2.20592 2.19373 2.21811 0.561322 0.52464 0.598005 0.555536 0.517873 0.593199 1.648 1.61387 1.68214 1.76547 1.73179 1.79916 0.372714 0.359782 0.385647 0.368257 0.354234 0.38228
11 2.22069 2.21214 2.22923 2.23465 2.22722 2.24208 0.52781 0.488837 0.566783 0.522779 0.486149 0.559408 2.16836 2.15253 2.18419 2.19186 2.17828 2.20545 0.553406 0.516137 0.590676 0.549107 0.510938 0.587276 1.58469 1.55081 1.61857 1.70157 1.66781 1.73533 0.361878 0.349832 0.373923 0.360179 0.347601 0.372757
12 2.21126 2.20193 2.22058 2.22587 2.21773 2.23401 0.520716 0.483576 0.557857 0.516136 0.480302 0.55197 2.15254 2.13525 2.16983 2.17716 2.16214 2.19217 0.546643 0.509155 0.584131 0.544186 0.504547 0.583825 1.5236 1.4903 1.5569 1.63894 1.60535 1.67253 0.355447 0.344527 0.366366 0.354471 0.343005 0.365938
13 2.2014 2.19127 2.21154 2.21668 2.20778 2.22558 0.514665 0.476598 0.552733 0.510557 0.476281 0.544833 2.13609 2.11734 2.15483 2.16179 2.14533 2.17825 0.542039 0.504556 0.579522 0.539871 0.501717 0.578026 1.4649 1.43232 1.49747 1.57795 1.54472 1.61119 0.349908 0.339932 0.359884 0.349621 0.338958 0.360285
14 2.19107 2.18007 2.20208 2.20705 2.19734 2.21676 0.509365 0.473229 0.545501 0.505543 0.470451 0.540635 2.11892 2.09874 2.13911 2.14575 2.12783 2.16366 0.537 0.499581 0.574419 0.535564 0.49807 0.573058 1.40886 1.37723 1.4405 1.51891 1.48623 1.55159 0.346004 0.33569 0.356318 0.345829 0.33569 0.355967
15 2.1802 2.16828 2.19212 2.19694 2.18638 2.20751 0.504837 0.468567 0.541107 0.501129 0.466955 0.535302 2.101 2.07938 2.12262 2.12901 2.10964 2.14838 0.532751 0.495664 0.569838 0.532164 0.494703 0.569625 1.35544 1.325 1.38588 1.46207 1.43015 1.49398 0.34199 0.333123 0.350857 0.342643 0.332986 0.3523
16 2.16884 2.15601 2.18167 2.18637 2.17494 2.1978 0.501186 0.466565 0.535807 0.495693 0.461649 0.529737 2.08238 2.05934 2.10543 2.11156 2.09074 2.13237 0.530551 0.493767 0.567335 0.528557 0.491419 0.565695 1.305 1.2758 1.3342 1.40762 1.37662 1.43862 0.339367 0.330523 0.348212 0.340371 0.330653 0.35009
17 2.157 2.14332 2.17068 2.17532 2.16304 2.18761 0.495265 0.460923 0.529608 0.490886 0.457151 0.524621 2.06298 2.03856 2.0874 2.09339 2.07115 2.11563 0.525902 0.489667 0.562137 0.525143 0.489263 0.561022 1.25744 1.22963 1.28525 1.35572 1.32579 1.38565 0.336351 0.328566 0.344136 0.337407 0.329033 0.345782
18 2.14468 2.1302 2.15916 2.1638 2.15069 2.17691 0.491451 0.456483 0.526419 0.487343 0.453983 0.520703 2.04287 2.01712 2.06862 2.0745 2.05087 2.09814 0.522114 0.487303 0.556926 0.519629 0.486193 0.553064 1.21286 1.18653 1.2392 1.30649 1.27775 1.33522 0.333659 0.326472 0.340846 0.33525 0.327451 0.343049
19 2.13191 2.1167 2.14712 2.15183 2.13793 2.16573 0.487349 0.45354 0.521158 0.484586 0.450552 0.518619 2.02207 1.99505 2.04908 2.05492 2.02996 2.07989 0.517359 0.48481 0.549908 0.515929 0.484583 0.547274 1.17121 1.14635 1.19608 1.25998 1.23255 1.28742 0.331773 0.325206 0.338341 0.333014 0.326211 0.339818
20 2.11875 2.10288 2.13462 2.13942 2.12479 2.15406 0.483045 0.449275 0.516815 0.480479 0.44699 0.513967 2.00062 1.97251 2.02873 2.03468 2.00848 2.06088 0.51269 0.481245 0.544135 0.511343 0.480934 0.541752 1.13246 1.10916 1.15577 1.21627 1.19021 1.24233 0.329786 0.323463 0.336109 0.3305 0.324754 0.336246
21 2.10524 2.0888 2.12169 2.12662 2.11132 2.14192 0.478896 0.445666 0.512126 0.476936 0.444314 0.509557 1.97863 1.94957 2.00768 2.0138 1.9865 2.04111 0.507924 0.477572 0.538277 0.506371 0.477037 0.535706 1.09669 1.07494 1.11843 1.17533 1.15069 1.19997 0.328178 0.322223 0.334132 0.328293 0.323739 0.332847
22 2.09147 2.07461 2.10832 2.11347 2.09761 2.12934 0.475941 0.442121 0.509761 0.4735 0.4411 0.5059 1.95614 1.92639 1.98589 1.99237 1.96411 2.02063 0.503582 0.473909 0.533255 0.501593 0.473714 0.529471 1.06366 1.04338 1.08394 1.13715 1.11395 1.16035 0.325714 0.320599 0.330829 0.32635 0.32228 0.33042
23 2.07749 2.06037 2.0946 2.10005 2.08373 2.11637 0.472127 0.439478 0.504775 0.46985 0.437265 0.502435 1.93325 1.90298 1.96352 1.97044 1.9414 1.99948 0.498408 0.469889 0.526927 0.496 0.468943 0.523057 1.03325 1.01442 1.05209 1.10167 1.0799 1.12344 0.3242 0.319768 0.328632 0.324321 0.32058 0.328063
24 2.06347 2.04624 2.0807 2.08642 2.06976 2.10309 0.468735 0.436502 0.500967 0.466893 0.434848 0.498937 1.91008 1.87954 1.94063 1.94808 1.91846 1.97771 0.491861 0.464402 0.51932 0.490014 0.46432 0.515708 1.00541 0.987986 1.02283 1.06883 1.04847 1.08918 0.321984 0.317854 0.326113 0.322043 0.318566 0.32552
25 2.04938 2.03207 2.06669 2.07264 2.05571 2.08958 0.465482 0.433074 0.49789 0.463886 0.4307 0.497072 1.88669 1.85608 1.9173 1.92539 1.89538 1.95541 0.486161 0.459293 0.513029 0.484007 0.458585 0.509429 0.979987 0.963856 0.996119 1.03851 1.01955 1.05747 0.319857 0.316231 0.323484 0.319607 0.316719 0.322495
26 2.03528 2.01788 2.05268 2.05876 2.04162 2.07591 0.462447 0.429611 0.495282 0.460893 0.428891 0.492894 1.86322 1.83278 1.89366 1.90247 1.87227 1.93266 0.479633 0.451894 0.507371 0.476721 0.45089 0.502553 0.956787 0.941949 0.971624 1.01063 0.993015 1.02824 0.317812 0.314452 0.321172 0.317471 0.315154 0.319789
27 2.0212 2.00372 2.03868 2.04483 2.02751 2.06214 0.460214 0.427442 0.492986 0.458143 0.426255 0.490031 1.83981 1.80974 1.86987 1.87942 1.84925 1.90959 0.47312 0.444832 0.501409 0.470157 0.443242 0.497072 0.935645 0.921918 0.949371 0.985049 0.968726 1.00137 0.315825 0.312352 0.319297 0.315829 0.313738 0.317919
28 2.00718 1.98966 2.02469 2.03087 2.01344 2.04829 0.457261 0.425629 0.488894 0.456121 0.424351 0.487892 1.8166 1.78706 1.84614 1.85638 1.82641 1.88635 0.466698 0.437382 0.496014 0.464243 0.435601 0.492885 0.916509 0.903886 0.929133 0.96164 0.946542 0.976739 0.314249 0.311306 0.317192 0.312879 0.310474 0.315283
29 1.99318 1.97574 2.01063 2.0169 1.99944 2.03437 0.454606 0.422126 0.487086 0.453457 0.421848 0.485067 1.79375 1.76486 1.82263 1.83345 1.80385 1.86306 0.460918 0.430754 0.491082 0.457986 0.42976 0.486212 0.899166 0.887625 0.910708 0.940292 0.926375 0.95421 0.311835 0.309204 0.314465 0.311336 0.309227 0.313444
30 1.97925 1.96201 1.9965 2.00297 1.98555 2.02039 0.452224 0.419517 0.484932 0.450371 0.418218 0.482525 1.77128 1.74319 1.79937 1.81075 1.78165 1.83984 0.455418 0.425734 0.485103 0.452286 0.424543 0.480028 0.883515 0.872935 0.894095 0.920836 0.908027 0.933645 0.309924 0.307083 0.312766 0.308579 0.306631 0.310526
31 1.96543 1.9484 1.98246 1.98908 1.97176 2.00641 0.448755 0.415892 0.481618 0.447071 0.414552 0.479591 1.74932 1.72206 1.77658 1.78836 1.75987 1.81684 0.449929 0.420606 0.479251 0.447371 0.419988 0.474755 0.869308 0.859582 0.879035 0.903159 0.891393 0.914926 0.308076 0.305778 0.310374 0.3067 0.304286 0.309114
32 1.95171 1.93486 1.96855 1.97526 1.95805 1.99248 0.445604 0.412317 0.478891 0.4447 0.412781 0.476619 1.72789 1.70145 1.75432 1.76634 1.73853 1.79416 0.445084 0.416405 0.473763 0.442471 0.415517 0.469426 0.856502 0.84755 0.865453 0.887116 0.876305 0.897927 0.305969 0.303706 0.308233 0.303829 0.301879 0.305778
33 1.93809 1.92142 1.95476 1.96153 1.94444 1.97861 0.44261 0.409573 0.475647 0.441393 0.409187 0.473598 1.70696 1.68131 1.73262 1.74474 1.71763 1.77186 0.440243 0.412232 0.468254 0.437493 0.411338 0.463648 0.844881 0.836586 0.853176 0.872558 0.862599 0.882516 0.303908 0.301774 0.306042 0.301971 0.300031 0.303911
35 1.91134 1.89505 1.92764 1.93441 1.91764 1.95119 0.4371 0.404632 0.469569 0.436021 0.40431 0.467733 1.66649 1.64215 1.69083 1.70281 1.67707 1.72855 0.432304 0.405851 0.458757 0.4296 0.404623 0.454577 0.824818 0.817816 0.83182 0.847354 0.838998 0.85571 0.299947 0.298252 0.301642 0.298386 0.296568 0.300204
36 1.8982 1.88212 1.91429 1.92106 1.90446 1.93765 0.434616 0.402021 0.467212 0.433371 0.401383 0.46536 1.64688 1.62309 1.67066 1.68246 1.65735 1.70758 0.428261 0.402487 0.454036 0.42605 0.401881 0.450219 0.816128 0.809635 0.82262 0.836519 0.828809 0.84423 0.29842 0.296812 0.300029 0.296636 0.294568 0.298704
37 1.88519 1.86933 1.90105 1.90783 1.89142 1.92424 0.43169 0.399131 0.464248 0.430764 0.398504 0.463024 1.62761 1.60431 1.65092 1.6625 1.63795 1.68705 0.424353 0.399255 0.449451 0.422836 0.398921 0.44675 0.808352 0.802231 0.814474 0.826696 0.819605 0.833787 0.296502 0.294728 0.298276 0.294479 0.292945 0.296013
38 1.87231 1.85665 1.88798 1.89474 1.87852 1.91095 0.429269 0.396837 0.461702 0.4277 0.394972 0.460428 1.60864 1.58575 1.63154 1.64288 1.61884 1.66693 0.420971 0.396581 0.445362 0.420071 0.396079 0.444064 0.801151 0.795497 0.806805 0.817767 0.811228 0.824306 0.294773 0.293592 0.295955 0.293007 0.291197 0.294817
40 1.84688 1.83151 1.86226 1.8689 1.85303 1.88477 0.425149 0.392396 0.457902 0.424086 0.39042 0.457752 1.57165 1.5494 1.59389 1.60469 1.58148 1.62789 0.41531 0.391223 0.439397 0.414743 0.391751 0.437735 0.788601 0.783534 0.793668 0.802251 0.796575 0.807928 0.291912 0.29072 0.293105 0.290564 0.289037 0.292091
41 1.83429 1.81905 1.84952 1.85613 1.84042 1.87184 0.423204 0.389901 0.456507 0.421529 0.387381 0.455676 1.5536 1.5316 1.57561 1.58607 1.56319 1.60895 0.412547 0.389159 0.435935 0.41165 0.388582 0.434717 0.783074 0.778314 0.787835 0.795451 0.790126 0.800777 0.290298 0.28907 0.291526 0.2891 0.286957 0.291243
42 1.82171 1.80665 1.83677 1.84343 1.82789 1.85898 0.421188 0.388656 0.45372 0.41945 0.385849 0.453051 1.53582 1.514 1.55765 1.56775 1.54514 1.59036 0.409643 0.386351 0.432935 0.408971 0.386535 0.431408 0.777922 0.773472 0.782372 0.789271 0.784285 0.794257 0.288922 0.287956 0.289889 0.287929 0.286333 0.289524
44 1.79665 1.78197 1.81134 1.81821 1.80302 1.83339 0.417657 0.385343 0.449971 0.416671 0.383821 0.449522 1.50109 1.47943 1.52275 1.53199 1.50974 1.55424 0.404665 0.382195 0.427135 0.40335 0.382212 0.424488 0.76876 0.764814 0.772706 0.778371 0.773959 0.782784 0.286757 0.285568 0.287946 0.286471 0.284787 0.288155
45 1.78416 1.76962 1.79871 1.80567 1.79064 1.8207 0.415673 0.384067 0.44728 0.4144 0.382315 0.446485 1.48415 1.4625 1.5058 1.51455 1.4924 1.5367 0.401786 0.379875 0.423697 0.400843 0.379216 0.422469 0.764722 0.761044 0.768399 0.773594 0.769492 0.777696 0.2858 0.28489 0.28671 0.28545 0.284165 0.286735
47 1.75936 1.74498 1.77375 1.78075 1.76598 1.79553 0.412008 0.381183 0.442833 0.411193 0.379685 0.442701 1.45108 1.42933 1.47284 1.4805 1.45841 1.50258 0.397269 0.376459 0.418079 0.39605 0.37558 0.41652 0.757597 0.754281 0.760913 0.765113 0.761554 0.768672 0.283996 0.282947 0.285044 0.284257 0.282819 0.285696
48 1.74707 1.73275 1.76138 1.76838 1.7537 1.78306 0.41018 0.379947 0.440413 0.409593 0.378639 0.440547 1.43492 1.41309 1.45676 1.46387 1.44177 1.48598 0.39499 0.374424 0.415556 0.39395 0.373966 0.413934 0.754407 0.751305 0.757509 0.761351 0.757983 0.764719 0.283588 0.282372 0.284803 0.283514 0.282089 0.284939
50 1.72263 1.70835 1.73691 1.74381 1.72923 1.75838 0.406933 0.377586 0.436279 0.406871 0.377233 0.43651 1.40336 1.38132 1.4254 1.43139 1.40917 1.45361 0.390453 0.37092 0.409987 0.389621 0.370547 0.408696 0.748736 0.745937 0.751534 0.754664 0.751649 0.757679 0.282227 0.281133 0.28332 0.282214 0.281103 0.283325
51 1.71047 1.69619 1.72475 1.73161 1.71706 1.74616 0.40599 0.377354 0.434626 0.405207 0.376592 0.433822 1.38796 1.36583 1.4101 1.41554 1.39326 1.43783 0.388682 0.369501 0.407863 0.387457 0.368249 0.406666 0.746097 0.74349 0.748703 0.751682 0.748893 0.754472 0.281741 0.280855 0.282627 0.28115 0.279576 0.282724
53 1.68637 1.67203 1.70071 1.70738 1.69283 1.72192 0.402476 0.37476 0.430191 0.402643 0.37421 0.431076 1.35792 1.33556 1.38027 1.38459 1.36213 1.40705 0.384392 0.365526 0.403257 0.383907 0.365605 0.40221 0.74132 0.738998 0.743642 0.746311 0.74388 0.748742 0.280463 0.279467 0.28146 0.280479 0.278949 0.282009
55 1.66254 1.64811 1.67697 1.6834 1.66879 1.69801 0.399306 0.371928 0.426685 0.399643 0.372609 0.426676 1.32885 1.30622 1.35147 1.35463 1.33196 1.37729 0.380233 0.361778 0.398688 0.380086 0.362197 0.397974 0.737184 0.734923 0.739445 0.741516 0.739266 0.743765 0.279245 0.278436 0.280054 0.278943 0.27752 0.280366
57 1.63903 1.62444 1.65362 1.65972 1.64498 1.67445 0.396424 0.370054 0.422795 0.395786 0.36901 0.422561 1.30082 1.27787 1.32377 1.32569 1.30277 1.34862 0.37649 0.358539 0.39444 0.375686 0.358404 0.392968 0.733527 0.731373 0.735681 0.73749 0.735306 0.739673 0.27842 0.277639 0.279202 0.279893 0.277836 0.28195
59 1.61584 1.60098 1.63069 1.63633 1.62137 1.65128 0.393751 0.367533 0.419969 0.393707 0.366945 0.42047 1.27378 1.25054 1.29702 1.29774 1.27454 1.32093 0.372435 0.355011 0.389859 0.372086 0.354542 0.38963 0.73026 0.728215 0.732304 0.733866 0.731786 0.735947 0.277339 0.276453 0.278224 0.279064 0.27751 0.280618
61 1.59293 1.57773 1.60813 1.61324 1.59798 1.62849 0.391731 0.366006 0.417455 0.390736 0.365243 0.416229 1.24762 1.22407 1.27117 1.27072 1.24725 1.29419 0.368106 0.351337 0.384876 0.367636 0.351318 0.383953 0.727247 0.725247 0.729248 0.730573 0.728586 0.732561 0.2765 0.275465 0.277535 0.277629 0.275872 0.279385
63 1.57035 1.5548 1.5859 1.59044 1.57486 1.60603 0.389202 0.364313 0.414092 0.388879 0.364059 0.413698 1.22245 1.1987 1.2462 1.24466 1.22097 1.26835 0.364243 0.347917 0.380569 0.363936 0.347547 0.380325 0.724526 0.722591 0.726461 0.727685 0.72577 0.7296 0.275649 0.275008 0.27629 0.277614 0.276014 0.279214
65 1.54812 1.53219 1.56405 1.56798 1.55202 1.58394 0.386976 0.362607 0.411344 0.386721 0.362324 0.411119 1.19827 1.17437 1.22216 1.21956 1.1957 1.24343 0.360261 0.344303 0.376219 0.359471 0.343155 0.375788 0.722129 0.720314 0.723944 0.725093 0.723334 0.726852 0.275008 0.274306 0.275711 0.27675 0.275236 0.278264
67 1.5263 1.50997 1.54263 1.54589 1.52954 1.56225 0.384802 0.360822 0.408782 0.384529 0.360744 0.408313 1.17504 1.15104 1.19904 1.19543 1.17143 1.21944 0.356441 0.340783 0.372098 0.355064 0.339203 0.370926 0.71996 0.718217 0.721703 0.722731 0.721013 0.72445 0.274712 0.274179 0.275245 0.275936 0.274915 0.276957
69 1.50484 1.48806 1.52162 1.52417 1.50738 1.54097 0.382678 0.359656 0.405699 0.382757 0.359934 0.40558 1.15269 1.12865 1.17674 1.17224 1.14814 1.19634 0.352555 0.33768 0.36743 0.351471 0.335985 0.366958 0.717738 0.716129 0.719348 0.72053 0.718848 0.722211 0.273871 0.273089 0.274653 0.275393 0.272949 0.277836
72 1.47349 1.45608 1.4909 1.49235 1.47491 1.50979 0.380433 0.358357 0.402508 0.380357 0.358244 0.402471 1.12096 1.09686 1.14505 1.13917 1.11504 1.1633 0.34682 0.332659 0.360982 0.3449 0.329896 0.359904 0.715055 0.713518 0.716591 0.717566 0.715988 0.719144 0.273278 0.272562 0.273993 0.273536 0.27216 0.274911
74 1.4531 1.43529 1.47091 1.47164 1.45378 1.48951 0.378565 0.35681 0.400321 0.379079 0.356854 0.401303 1.10088 1.07685 1.12491 1.11822 1.0941 1.14233 0.342839 0.329033 0.356644 0.341493 0.327395 0.355591 0.713385 0.711808 0.714962 0.715826 0.714411 0.717242 0.272886 0.271873 0.273899 0.273236 0.271976 0.274495
77 1.42343 1.40511 1.44174 1.44141 1.42296 1.45986 0.37532 0.35423 0.39641 0.376 0.354006 0.397994 1.07244 1.04865 1.09624 1.08846 1.06447 1.11245 0.336424 0.323582 0.349267 0.33515 0.321404 0.348896 0.71119 0.709681 0.712699 0.71355 0.712169 0.714931 0.272059 0.271198 0.27292 0.272564 0.270771 0.274358
79 1.4042 1.38561 1.42278 1.42183 1.40305 1.44061 0.373737 0.352957 0.394516 0.374279 0.352182 0.396376 1.05445 1.0308 1.07809 1.06968 1.04581 1.09355 0.333214 0.320549 0.34588 0.331079 0.317742 0.344415 0.709668 0.708264 0.711072 0.712111 0.710707 0.713515 0.271433 0.270624 0.272241 0.273 0.271893 0.274107
82 1.37628 1.3573 1.39527 1.39333 1.37409 1.41256 0.371345 0.351403 0.391287 0.372029 0.350705 0.393352 1.02907 1.00567 1.05246 1.04304 1.01936 1.06672 0.327927 0.315899 0.339954 0.326164 0.313618 0.33871 0.707684 0.706374 0.708995 0.710167 0.708964 0.71137 0.271045 0.270314 0.271775 0.271586 0.270225 0.272947
85 1.34953 1.33029 1.36877 1.36594 1.34635 1.38553 0.369173 0.349801 0.388546 0.370514 0.349649 0.391379 1.00541 0.982356 1.02846 1.01816 0.994732 1.04158 0.323004 0.311829 0.334179 0.321657 0.310429 0.332885 0.70593 0.704668 0.707191 0.708421 0.707249 0.709592 0.270649 0.269968 0.27133 0.270636 0.269367 0.271904
87 1.33229 1.31289 1.35169 1.34829 1.32851 1.36808 0.367512 0.348693 0.386332 0.369071 0.349225 0.388918 0.990467 0.967619 1.01331 1.00249 0.97925 1.02573 0.320133 0.309438 0.330827 0.319021 0.30872 0.329323 0.704678 0.703411 0.705946 0.707366 0.706315 0.708417 0.269965 0.269488 0.270442 0.271257 0.270151 0.272363
90 1.3074 1.28783 1.32698 1.32275 1.30273 1.34277 0.36578 0.346831 0.384728 0.36715 0.34737 0.38693 0.969497 0.946938 0.992056 0.980348 0.95732 1.00338 0.316924 0.307023 0.326826 0.31525 0.305399 0.325101 0.703234 0.702018 0.704451 0.705742 0.704619 0.706864 0.269582 0.268764 0.2704 0.2698 0.26844 0.27116
93 1.28357 1.26396 1.30318 1.29828 1.27813 1.31842 0.363778 0.345026 0.382529 0.365336 0.345463 0.385208 0.949978 0.9277 0.972256 0.959717 0.936882 0.982551 0.313404 0.304097 0.322711 0.312829 0.3028 0.322857 0.70175 0.700611 0.702889 0.704433 0.703326 0.70554 0.268906 0.268547 0.269265 0.269886 0.26831 0.271461
97 1.25351 1.234 1.27302 1.26732 1.24715 1.2875 0.361212 0.34266 0.379765 0.362486 0.342828 0.382144 0.926257 0.904339 0.948176 0.934564 0.912006 0.957122 0.310029 0.301411 0.318646 0.308607 0.299652 0.317562 0.700024 0.698948 0.701099 0.702866 0.701715 0.704018 0.268339 0.267619 0.269059 0.269921 0.268175 0.271668
100 1.23222 1.21284 1.25159 1.24537 1.22527 1.26546 0.359443 0.341238 0.377647 0.360014 0.340971 0.379058 0.910056 0.888387 0.931726 0.917352 0.895009 0.939695 0.307202 0.299491 0.314913 0.30585 0.298032 0.313668 0.698779 0.697671 0.699887 0.701618 0.700495 0.702742 0.268396 0.267862 0.26893 0.268671 0.268081 0.269261
103 1.21199 1.19275 1.23123 1.22444 1.20449 1.2444 0.357822 0.340045 0.3756 0.3577 0.338613 0.376787 0.895028 0.873704 0.916351 0.901332 0.879247 0.923417 0.305249 0.29801 0.312488 0.30385 0.296463 0.311237 0.697741 0.696632 0.69885 0.700498 0.699519 0.701478 0.267525 0.266962 0.268087 0.269157 0.268016 0.270299
107 1.18641 1.16745 1.20538 1.19803 1.17827 1.21779 0.354751 0.337196 0.372306 0.355379 0.33668 0.374078 0.876607 0.855648 0.897566 0.881705 0.859931 0.903479 0.302304 0.295311 0.309297 0.302029 0.295424 0.308633 0.696249 0.695173 0.697325 0.699223 0.698261 0.700186 0.267145 0.266567 0.267723 0.268971 0.267888 0.270055
110 1.16828 1.14952 1.18705 1.1793 1.15975 1.19885 0.352688 0.335731 0.369644 0.353186 0.334972 0.371399 0.86389 0.84331 0.884469 0.868235 0.8468 0.889671 0.300484 0.294344 0.306624 0.300186 0.293741 0.30663 0.695237 0.694243 0.696231 0.698248 0.697353 0.699143 0.266855 0.266304 0.267406 0.268957 0.267767 0.270147
114 1.14551 1.12713 1.16389 1.15572 1.13649 1.17495 0.350096 0.334007 0.366185 0.350021 0.331883 0.36816 0.848478 0.828474 0.868482 0.851793 0.830841 0.872746 0.298 0.292471 0.303529 0.297407 0.291033 0.303782 0.694005 0.692955 0.695056 0.697266 0.696313 0.698219 0.266339 0.265774 0.266903 0.2675 0.266393 0.268608
118 1.12409 1.10603 1.14215 1.13355 1.11462 1.15248 0.347237 0.331349 0.363124 0.347079 0.329717 0.36444 0.834486 0.815049 0.853924 0.836812 0.816364 0.85726 0.296016 0.290809 0.301224 0.295414 0.289672 0.301156 0.692918 0.691887 0.69395 0.696034 0.695057 0.697011 0.265947 0.265391 0.266503 0.267557 0.266464 0.26865
122 1.1039 1.08618 1.12163 1.1127 1.09406 1.13133 0.344145 0.328172 0.360118 0.344093 0.326545 0.361641 0.821672 0.802768 0.840576 0.823284 0.803416 0.843152 0.294151 0.289348 0.298954 0.294164 0.288543 0.299785 0.691743 0.690732 0.692754 0.695053 0.694091 0.696014 0.265757 0.265347 0.266167 0.267586 0.266686 0.268486
126 1.08488 1.06743 1.10232 1.09302 1.07466 1.11138 0.340882 0.325177 0.356587 0.342057 0.324846 0.359268 0.80989 0.791594 0.828186 0.810814 0.791506 0.830121 0.292308 0.287964 0.296652 0.291657 0.286471 0.296843 0.690724 0.689638 0.69181 0.69424 0.693269 0.695211 0.265259 0.264526 0.265992 0.266993 0.265046 0.268939
130 1.06704 1.04996 1.08412 1.0745 1.05647 1.09254 0.337769 0.32217 0.353369 0.338436 0.3218 0.355071 0.799269 0.781634 0.816903 0.799403 0.780679 0.818126 0.290547 0.286495 0.294599 0.290364 0.285028 0.295701 0.68972 0.688648 0.690792 0.693314 0.692283 0.694344 0.265229 0.264625 0.265832 0.266364 0.264353 0.268376
135 1.04591 1.02922 1.0626 1.05273 1.03503 1.07043 0.333584 0.318359 0.348808 0.334379 0.318408 0.350349 0.787057 0.770222 0.803892 0.786503 0.768684 0.804322 0.288469 0.28523 0.291709 0.2891 0.284356 0.293844 0.688534 0.687396 0.689672 0.692205 0.691142 0.693268 0.264614 0.263989 0.26524 0.26545 0.263945 0.266955
139 1.02995 1.01354 1.04636 1.03621 1.01879 1.05362 0.330429 0.315698 0.345159 0.331121 0.315606 0.346637 0.778141 0.761962 0.794319 0.776985 0.759845 0.794126 0.287286 0.284227 0.290345 0.28735 0.283572 0.291128 0.68775 0.686594 0.688906 0.691427 0.690325 0.692529 0.264424 0.263907 0.264942 0.265493 0.263825 0.267161
144 1.01111 0.995081 1.02715 1.0168 0.999693 1.03391 0.32619 0.312232 0.340148 0.326857 0.312315 0.341399 0.767761 0.752365 0.783156 0.766181 0.749863 0.782499 0.285469 0.282466 0.288473 0.285557 0.282581 0.288534 0.68655 0.685497 0.687603 0.690442 0.689346 0.691539 0.263622 0.262855 0.264389 0.265314 0.263527 0.267102
149 0.99345 0.977704 1.0092 0.998558 0.98175 1.01537 0.322829 0.309853 0.335804 0.323064 0.309327 0.336801 0.758516 0.743901 0.773131 0.756344 0.740873 0.771816 0.283869 0.281327 0.286412 0.283964 0.281131 0.286797 0.685674 0.684555 0.686794 0.689585 0.688398 0.690771 0.263653 0.263137 0.264169 0.264136 0.262323 0.265949
154 0.976765 0.96126 0.992269 0.981347 0.964778 0.997916 0.318788 0.306773 0.330802 0.319621 0.307408 0.331835 0.749974 0.736127 0.76382 0.747412 0.732801 0.762023 0.282371 0.279816 0.284927 0.282157 0.278992 0.285322 0.684723 0.683595 0.685851 0.68877 0.687688 0.689852 0.263186 0.262588 0.263783 0.264636 0.263402 0.265869
159 0.96105 0.945692 0.976409 0.965102 0.948717 0.981486 0.315465 0.304476 0.326454 0.315979 0.303697 0.32826 0.742189 0.729096 0.755282 0.739098 0.725269 0.752927 0.28109 0.278703 0.283477 0.281029 0.277533 0.284524 0.683774 0.682593 0.684955 0.687788 0.686631 0.688946 0.262816 0.262249 0.263384 0.26385 0.262174 0.265526
164 0.946063 0.930889 0.961237 0.949717 0.933483 0.96595 0.312239 0.302143 0.322334 0.312121 0.301236 0.323007 0.735 0.722567 0.747433 0.731584 0.718374 0.744794 0.279659 0.277002 0.282317 0.279393 0.276135 0.28265 0.682942 0.681775 0.684109 0.687063 0.68578 0.688345 0.262471 0.261795 0.263147 0.26475 0.262929 0.266571
170 0.929122 0.914232 0.944012 0.932245 0.9163 0.948189 0.308943 0.299902 0.317984 0.308386 0.299031 0.31774 0.727116 0.71546 0.738771 0.72337 0.71112 0.735619 0.277992 0.275596 0.280387 0.278186 0.27435 0.282021 0.681834 0.680603 0.683065 0.686036 0.684966 0.687106 0.26188 0.261464 0.262295 0.263879 0.261934 0.265823
175 0.915749 0.901085 0.930412 0.918476 0.902767 0.934185 0.306018 0.29794 0.314097 0.306286 0.29748 0.315092 0.721081 0.710019 0.732143 0.717026 0.705424 0.728628 0.276586 0.273863 0.279308 0.276236 0.273599 0.278873 0.681019 0.679769 0.682268 0.685191 0.68398 0.686402 0.261678 0.260843 0.262512 0.263843 0.262273 0.265413
181 0.9005 0.886117 0.914883 0.9028 0.887385 0.918216 0.302941 0.296082 0.309799 0.303957 0.295994 0.311921 0.714368 0.703903 0.724832 0.710062 0.699096 0.721028 0.275206 0.272475 0.277937 0.2743 0.271279 0.277321 0.680097 0.678804 0.681389 0.684428 0.683146 0.68571 0.261494 0.260782 0.262206 0.263507 0.261108 0.265906
187 0.886199 0.87203 0.900367 0.888055 0.872901 0.90321 0.300294 0.294105 0.306482 0.301414 0.293914 0.308915 0.708275 0.698534 0.718016 0.703567 0.69326 0.713874 0.273553 0.270964 0.276142 0.273293 0.269701 0.276885 0.679174 0.677943 0.680404 0.683414 0.68212 0.684708 0.261165 0.260311 0.26202 0.2625 0.261161 0.263839
194 0.870432 0.856601 0.884264 0.871873 0.857083 0.886663 0.297751 0.292559 0.302944 0.298543 0.291991 0.305095 0.701592 0.692487 0.710697 0.696721 0.687155 0.706286 0.271724 0.268855 0.274594 0.270929 0.268149 0.273708 0.678092 0.676732 0.679452 0.68243 0.681073 0.683787 0.260888 0.260288 0.261488 0.261907 0.260495 0.263319
200 0.857769 0.844247 0.871291 0.858856 0.844387 0.873325 0.295192 0.290329 0.300055 0.296471 0.290019 0.302924 0.696378 0.687777 0.704979 0.691411 0.682404 0.700417 0.270349 0.267706 0.272992 0.269064 0.265943 0.272186 0.677191 0.675839 0.678543 0.681809 0.6803 0.683318 0.260433 0.259924 0.260941 0.263079 0.260851 0.265306
207 0.843902 0.830755 0.857048 0.844493 0.830391 0.858596 0.292824 0.288665 0.296984 0.294229 0.288624 0.299833 0.6909 0.682831 0.698968 0.685665 0.677134 0.694196 0.268761 0.265865 0.271658 0.26745 0.264548 0.270352 0.676245 0.674753 0.677738 0.680506 0.67895 0.682062 0.260271 0.25945 0.261093 0.260707 0.258797 0.262618
214 0.83083 0.818085 0.843575 0.83106 0.817399 0.844722 0.29078 0.287127 0.294432 0.2919 0.286013 0.297787 0.685779 0.678179 0.69338 0.680368 0.672324 0.688412 0.267 0.263894 0.270106 0.265871 0.262913 0.26883 0.675269 0.673763 0.676774 0.6796 0.678012 0.681188 0.259737 0.258993 0.260481 0.26155 0.260152 0.262948
221 0.818568 0.80615 0.830987 0.818498 0.805278 0.831718 0.288859 0.285274 0.292444 0.289207 0.283802 0.294612 0.681131 0.673872 0.68839 0.67548 0.667845 0.683114 0.265514 0.262446 0.268582 0.264686 0.261725 0.267646 0.674205 0.672681 0.675728 0.678582 0.677023 0.680142 0.259286 0.258433 0.260138 0.261086 0.259451 0.26272
229 0.80549 0.793605 0.817374 0.804989 0.792271 0.817708 0.286624 0.283357 0.289892 0.287786 0.28271 0.292861 0.676156 0.669234 0.683078 0.670315 0.663171 0.677459 0.263943 0.260938 0.266948 0.263529 0.26021 0.266847 0.673162 0.671537 0.674788 0.677606 0.675834 0.679378 0.258937 0.258151 0.259722 0.260707 0.25797 0.263445
236 0.794812 0.783319 0.806305 0.793986 0.781722 0.80625 0.285055 0.282166 0.287945 0.285314 0.280375 0.290254 0.672237 0.665694 0.67878 0.666288 0.659405 0.67317 0.262518 0.259407 0.26563 0.261543 0.258412 0.264673 0.672175 0.670487 0.673863 0.676693 0.67488 0.678506 0.258737 0.257761 0.259712 0.25915 0.256747 0.261553
244 0.783359 0.772317 0.794401 0.782266 0.770521 0.79401 0.282804 0.280072 0.285537 0.283393 0.278431 0.288354 0.668076 0.661864 0.674289 0.662071 0.655747 0.668395 0.261061 0.25798 0.264142 0.2604 0.257724 0.263076 0.671235 0.669532 0.672939 0.675661 0.673806 0.677515 0.258367 0.257423 0.259312 0.259779 0.257949 0.261608
252 0.772725 0.76216 0.783291 0.771244 0.759954 0.782533 0.280953 0.278253 0.283653 0.281521 0.277455 0.285588 0.664304 0.658347 0.670261 0.65816 0.651864 0.664455 0.259718 0.256827 0.26261 0.258636 0.255406 0.261865 0.670144 0.668341 0.671947 0.674628 0.672691 0.676565 0.257961 0.256846 0.259077 0.259907 0.258235 0.26158
261 0.761658 0.751592 0.771723 0.759793 0.74904 0.770547 0.278843 0.276231 0.281455 0.279136 0.274792 0.283479 0.66028 0.654627 0.665932 0.654038 0.648132 0.659944 0.25808 0.255474 0.260685 0.256829 0.253056 0.260601 0.668918 0.667027 0.67081 0.673538 0.671756 0.67532 0.257739 0.256765 0.258713 0.259214 0.257215 0.261214
270 0.751369 0.74183 0.760908 0.749124 0.738891 0.759357 0.277143 0.274551 0.279735 0.277243 0.273687 0.280799 0.656715 0.6514 0.662029 0.650291 0.644606 0.655976 0.256686 0.253796 0.259575 0.255436 0.252538 0.258334 0.667783 0.6659 0.669667 0.672177 0.670167 0.674187 0.257167 0.256305 0.258029 0.258186 0.255936 0.260436
279 0.741814 0.732718 0.75091 0.739303 0.729591 0.749015 0.27552 0.273068 0.277972 0.275493 0.272173 0.278813 0.653465 0.64828 0.65865 0.64707 0.641937 0.652204 0.255345 0.2523 0.25839 0.254229 0.250681 0.257776 0.666579 0.664612 0.668545 0.671066 0.668991 0.673142 0.256441 0.255535 0.257347 0.257814 0.256131 0.259498
288 0.732985 0.724314 0.741656 0.730114 0.720891 0.739338 0.27339 0.271144 0.275636 0.273979 0.270745 0.277212 0.650454 0.645417 0.655491 0.643887 0.638792 0.648982 0.254096 0.251259 0.256933 0.253686 0.250283 0.257089 0.665552 0.663479 0.667625 0.669854 0.66782 0.671888 0.25631 0.255578 0.257042 0.257507 0.25622 0.258795
298 0.723784 0.715587 0.731981 0.720688 0.711902 0.729474 0.2714 0.269202 0.273598 0.271736 0.268596 0.274875 0.647284 0.642446 0.652122 0.640962 0.636043 0.645881 0.252731 0.249926 0.255535 0.25145 0.247668 0.255232 0.664133 0.662139 0.666127 0.668768 0.666492 0.671043 0.255596 0.254678 0.256513 0.257686 0.255632 0.259739
308 0.715383 0.707587 0.723179 0.711977 0.703648 0.720305 0.269543 0.267362 0.271724 0.269079 0.266054 0.272103 0.644447 0.639773 0.649121 0.638111 0.6333 0.642922 0.251857 0.248923 0.254792 0.250057 0.24655 0.253564 0.662959 0.660994 0.664925 0.667458 0.6654 0.669516 0.255196 0.253865 0.256527 0.255486 0.253925 0.257046
318 0.707477 0.700085 0.714869 0.70377 0.695841 0.711699 0.267767 0.265532 0.270003 0.26775 0.265161 0.270339 0.641821 0.637232 0.64641 0.635297 0.630836 0.639759 0.250449 0.247618 0.25328 0.249607 0.246546 0.252668 0.661673 0.659697 0.663649 0.666165 0.66392 0.66841 0.254739 0.253793 0.255684 0.256286 0.254166 0.258405
329 0.699517 0.692574 0.70646 0.695484 0.687993 0.702975 0.265557 0.263692 0.267423 0.265471 0.262449 0.268494 0.639043 0.634581 0.643505 0.632444 0.627939 0.636948 0.249284 0.24656 0.252008 0.24775 0.244688 0.250812 0.660275 0.658129 0.66242 0.664711 0.662495 0.666926 0.254149 0.252781 0.255517 0.25625 0.254405 0.258095
340 0.692091 0.685417 0.698765 0.687686 0.680565 0.694807 0.2634 0.261544 0.265256 0.263621 0.260668 0.266575 0.636665 0.632326 0.641003 0.629829 0.625439 0.634218 0.248465 0.245462 0.251468 0.246329 0.242924 0.249733 0.659076 0.656969 0.661184 0.663088 0.660794 0.665381 0.253904 0.252821 0.254987 0.253914 0.252459 0.25537
352 0.684715 0.678342 0.691089 0.680101 0.673365 0.686837 0.261414 0.259601 0.263227 0.261314 0.258377 0.264252 0.634243 0.62984 0.638646 0.627599 0.623397 0.6318 0.247 0.243635 0.250365 0.246686 0.24395 0.249421 0.657493 0.655292 0.659694 0.661798 0.659415 0.664182 0.253022 0.251786 0.254259 0.254193 0.251917 0.256469
363 0.678283 0.672158 0.684409 0.67358 0.667164 0.679996 0.259602 0.257484 0.261721 0.259 0.256334 0.261666 0.632144 0.627795 0.636494 0.625269 0.621077 0.629461 0.246622 0.243506 0.249739 0.244907 0.242307 0.247507 0.656222 0.653987 0.658457 0.660298 0.65798 0.662616 0.252867 0.251889 0.253845 0.252579 0.251022 0.254135
376 0.671454 0.665673 0.677235 0.666655 0.660487 0.672824 0.2574 0.255205 0.259595 0.256814 0.253921 0.259707 0.629956 0.625858 0.634054 0.623211 0.619159 0.627263 0.245698 0.243041 0.248355 0.243693 0.240286 0.2471 0.654668 0.652378 0.656958 0.658941 0.656606 0.661275 0.252624 0.251469 0.25378 0.251793 0.25045 0.253135
388 0.665554 0.659999 0.671108 0.660338 0.654372 0.666304 0.255512 0.253481 0.257544 0.2548 0.252027 0.257573 0.627939 0.623977 0.631902 0.621121 0.617135 0.625107 0.244661 0.241975 0.247347 0.242371 0.239288 0.245454 0.653224 0.650837 0.655612 0.657424 0.654815 0.660033 0.251696 0.25051 0.252882 0.2508 0.248665 0.252935
401 0.659652 0.654234 0.665071 0.654347 0.648723 0.659972 0.253433 0.250984 0.255881 0.252507 0.249465 0.255549 0.625833 0.621763 0.629903 0.619224 0.615304 0.623144 0.243755 0.24115 0.24636 0.2415 0.238301 0.244699 0.651704 0.649381 0.654027 0.655917 0.653246 0.658587 0.250982 0.249963 0.252 0.251757 0.250047 0.253468
415 0.653832 0.648677 0.658986 0.648341 0.642777 0.653905 0.25148 0.249089 0.25387 0.249164 0.246193 0.252135 0.623864 0.619922 0.627807 0.617353 0.613509 0.621197 0.243173 0.240563 0.245784 0.241064 0.238302 0.243827 0.650269 0.647821 0.652717 0.654085 0.651572 0.656597 0.250665 0.249523 0.251808 0.249521 0.247885 0.251158
429 0.648468 0.643274 0.653662 0.642731 0.63739 0.648073 0.249341 0.247187 0.251495 0.247314 0.244227 0.250402 0.622095 0.618114 0.626077 0.615398 0.611568 0.619228 0.24228 0.239811 0.244749 0.239764 0.237027 0.242501 0.648845 0.646464 0.651225 0.65245 0.649714 0.655187 0.250027 0.248921 0.251132 0.24855 0.246623 0.250477
443 0.643437 0.638402 0.648472 0.637706 0.632444 0.642968 0.247563 0.24546 0.249666 0.245021 0.24208 0.247963 0.620196 0.616339 0.624053 0.613886 0.610088 0.617683 0.241473 0.239273 0.243674 0.239279 0.235873 0.242684 0.647262 0.644839 0.649684 0.650887 0.648013 0.653761 0.249459 0.248372 0.250546 0.248479 0.245966 0.250991
458 0.638683 0.633717 0.643648 0.632844 0.627631 0.638056 0.245643 0.243264 0.248022 0.242964 0.239923 0.246006 0.618597 0.614738 0.622455 0.612185 0.608613 0.615758 0.240741 0.238181 0.243301 0.238436 0.235919 0.240952 0.645812 0.643459 0.648164 0.649388 0.64649 0.652287 0.24879 0.247531 0.250049 0.24845 0.246562 0.250338
474 0.633884 0.628925 0.638844 0.627794 0.62293 0.632658 0.243888 0.241527 0.246248 0.240564 0.237178 0.243951 0.616863 0.613209 0.620516 0.610407 0.606861 0.613953 0.240282 0.238074 0.24249 0.236886 0.233562 0.240209 0.644013 0.641616 0.646409 0.647533 0.644688 0.650378 0.24838 0.247235 0.249524 0.246143 0.244332 0.247954
490 0.629484 0.624692 0.634276 0.623396 0.618504 0.628287 0.242135 0.239831 0.244438 0.2394 0.236923 0.241877 0.615394 0.611758 0.619031 0.608975 0.605414 0.612537 0.239494 0.237564 0.241424 0.236529 0.233349 0.239708 0.642585 0.640043 0.645126 0.645869 0.643023 0.648714 0.248041 0.247073 0.249009 0.246093 0.24357 0.248615
506 0.62534 0.620643 0.630037 0.619184 0.614408 0.62396 0.240484 0.237856 0.243112 0.237179 0.23429 0.240067 0.613883 0.610306 0.617461 0.607569 0.604281 0.610858 0.238935 0.236816 0.241053 0.235579 0.232231 0.238926 0.640948 0.638325 0.643571 0.64432 0.64147 0.647171 0.247514 0.246335 0.248694 0.246979 0.24378 0.250177
523 0.621319 0.616663 0.625975 0.615024 0.610295 0.619752 0.239133 0.236618 0.241647 0.23535 0.232773 0.237927 0.612506 0.609202 0.61581 0.60602 0.602488 0.609552 0.23819 0.235882 0.240497 0.2349 0.231366 0.238434 0.639372 0.636773 0.641971 0.642448 0.639441 0.645455 0.247088 0.245848 0.248328 0.244079 0.241911 0.246246
541 0.617346 0.612706 0.621987 0.611128 0.606453 0.615803 0.237773 0.235221 0.240326 0.234314 0.231475 0.237154 0.611018 0.607627 0.614409 0.604758 0.601397 0.608119 0.237708 0.235901 0.239515 0.234471 0.231807 0.237136 0.637737 0.635123 0.640352 0.64075 0.637859 0.643642 0.246578 0.245528 0.247627 0.243421 0.241244 0.245599
559 0.613727 0.609153 0.618301 0.607265 0.602595 0.611936 0.236051 0.233719 0.238383 0.232307 0.230324 0.234291 0.609611 0.606374 0.612848 0.603229 0.599982 0.606476 0.23699 0.235201 0.238779 0.233671 0.231136 0.236207 0.636233 0.633603 0.638862 0.638985 0.635973 0.641997 0.245892 0.244794 0.246989 0.243064 0.240792 0.245336
578 0.610177 0.60559 0.614764 0.603833 0.59919 0.608476 0.23461 0.232232 0.236988 0.231357 0.228694 0.234021 0.608258 0.605277 0.611238 0.60207 0.598787 0.605354 0.236351 0.234482 0.238221 0.233286 0.230988 0.235583 0.634665 0.631987 0.637343 0.637326 0.634361 0.640292 0.245261 0.244231 0.246292 0.242186 0.240718 0.243654
597 0.606873 0.602264 0.611483 0.600474 0.595874 0.605074 0.233478 0.231314 0.235641 0.228729 0.22646 0.230997 0.607037 0.603883 0.61019 0.600823 0.597621 0.604024 0.236345 0.234064 0.238626 0.232036 0.229347 0.234724 0.633032 0.630438 0.635626 0.635581 0.632643 0.638519 0.244939 0.243781 0.246097 0.242136 0.24039 0.243881
617 0.603503 0.598987 0.608019 0.59721 0.592523 0.601897 0.231831 0.22967 0.233992 0.2281 0.226145 0.230055 0.605756 0.602667 0.608845 0.59968 0.596736 0.602624 0.235614 0.233547 0.237682 0.232221 0.229875 0.234567 0.631458 0.629045 0.63387 0.633936 0.631107 0.636765 0.24408 0.243078 0.245082 0.242643 0.240452 0.244834
638 0.600198 0.595629 0.604766 0.594157 0.589489 0.598825 0.230745 0.228425 0.233065 0.2274 0.223927 0.230873 0.604503 0.601575 0.607432 0.598459 0.595293 0.601626 0.2347 0.232689 0.236711 0.232293 0.230031 0.234555 0.629877 0.627339 0.632416 0.632084 0.629268 0.634899 0.244033 0.243119 0.244947 0.241171 0.239201 0.243142
660 0.597127 0.59258 0.601674 0.59098 0.586319 0.59564 0.2295 0.227463 0.231537 0.225229 0.223121 0.227336 0.603281 0.600523 0.606038 0.597123 0.594176 0.600069 0.234451 0.232324 0.236578 0.231629 0.229313 0.233944 0.62808 0.625592 0.630568 0.630368 0.627373 0.633363 0.243071 0.241758 0.244384 0.240864 0.239377 0.242352
682 0.594224 0.589589 0.598859 0.588132 0.583521 0.592743 0.228243 0.226227 0.230259 0.2247 0.223002 0.226398 0.601988 0.599248 0.604728 0.596152 0.593392 0.598913 0.233657 0.231807 0.235508 0.230821 0.228186 0.233457 0.626583 0.624024 0.629142 0.628623 0.625701 0.631545 0.242929 0.241696 0.244161 0.239964 0.238759 0.241169
705 0.591306 0.586687 0.595925 0.585312 0.580657 0.589968 0.227198 0.225348 0.229048 0.223471 0.221056 0.225887 0.600872 0.598126 0.603618 0.594974 0.592189 0.59776 0.233214 0.231173 0.235256 0.2298 0.226982 0.232618 0.625085 0.622613 0.627556 0.626903 0.624177 0.62963 0.24229 0.241241 0.243338 0.239321 0.237404 0.241239
729 0.588596 0.58393 0.593261 0.582625 0.578003 0.587247 0.226251 0.224268 0.228234 0.222836 0.220653 0.225019 0.599941 0.597404 0.602478 0.594026 0.591181 0.59687 0.232982 0.231048 0.234916 0.229629 0.226883 0.232374 0.623419 0.621001 0.625838 0.625099 0.622178 0.62802 0.241594 0.240818 0.24237 0.238829 0.237538 0.24012
753 0.585851 0.581219 0.590482 0.580256 0.575438 0.585074 0.224994 0.222904 0.227084 0.221764 0.219313 0.224216 0.598728 0.596229 0.601226 0.592967 0.590139 0.595795 0.232427 0.230419 0.234434 0.229321 0.226589 0.232054 0.621752 0.619323 0.624181 0.623494 0.620573 0.626416 0.241351 0.240285 0.242417 0.239279 0.238308 0.240249
779 0.583129 0.578578 0.58768 0.577564 0.572929 0.582198 0.223822 0.221865 0.22578 0.220621 0.218026 0.223217 0.597901 0.595496 0.600305 0.591889 0.589152 0.594625 0.232067 0.230325 0.23381 0.228514 0.22605 0.230979 0.620251 0.617769 0.622733 0.621706 0.618961 0.624452 0.240459 0.239152 0.241767 0.237014 0.235267 0.238762
805 0.580505 0.575981 0.58503 0.574984 0.570166 0.579801 0.222902 0.220774 0.22503 0.2188 0.215573 0.222027 0.596988 0.594627 0.599349 0.590828 0.588057 0.593598 0.231561 0.229726 0.233397 0.228679 0.226306 0.231051 0.61858 0.616106 0.621055 0.619974 0.617252 0.622696 0.239824 0.238766 0.240883 0.238014 0.236546 0.239483
832 0.578254 0.573713 0.582795 0.572771 0.568263 0.577278 0.222029 0.220024 0.224033 0.218271 0.215932 0.220611 0.595823 0.593426 0.59822 0.59 0.587569 0.59243 0.230996 0.229408 0.232584 0.227657 0.225917 0.229397 0.617078 0.61459 0.619566 0.618318 0.615645 0.620991 0.239533 0.238581 0.240484 0.238179 0.236387 0.239971
860 0.575758 0.571255 0.58026 0.570396 0.565776 0.575016 0.220867 0.218948 0.222787 0.21765 0.214977 0.220323 0.594744 0.592306 0.597182 0.589052 0.586549 0.591555 0.230592 0.228911 0.232273 0.227614 0.225161 0.230068 0.615516 0.613193 0.617839 0.616598 0.613993 0.619202 0.239063 0.237993 0.240133 0.236321 0.234315 0.238328
889 0.573437 0.569013 0.577862 0.568282 0.563658 0.572906 0.219816 0.217793 0.221839 0.216057 0.21381 0.218304 0.593875 0.591675 0.596076 0.588045 0.585512 0.590579 0.230188 0.228633 0.231742 0.227229 0.224817 0.22964 0.613842 0.611544 0.61614 0.614872 0.6122 0.617545 0.238441 0.237501 0.239381 0.235779 0.233611 0.237947
919 0.571212 0.566885 0.575539 0.566058 0.561622 0.570495 0.218967 0.217035 0.2209 0.215386 0.2128 0.217971 0.592829 0.590695 0.594962 0.587172 0.584631 0.589714 0.229584 0.227914 0.231253 0.227407 0.225357 0.229457 0.612183 0.609821 0.614546 0.613087 0.610473 0.615702 0.237751 0.236437 0.239065 0.235657 0.233235 0.23808
950 0.568916 0.56468 0.573151 0.564003 0.559478 0.568527 0.217835 0.21571 0.21996 0.214943 0.212611 0.217275 0.591856 0.589735 0.593977 0.58643 0.584053 0.588806 0.229218 0.227788 0.230648 0.225993 0.224202 0.227784 0.610737 0.608472 0.613001 0.611609 0.609072 0.614146 0.236916 0.235782 0.238051 0.234736 0.233007 0.236464
982 0.56678 0.562349 0.571212 0.561871 0.557449 0.566294 0.216878 0.215075 0.21868 0.213429 0.211059 0.215798 0.590985 0.588797 0.593172 0.585532 0.583188 0.587877 0.228761 0.227139 0.230383 0.225607 0.223944 0.22727 0.609117 0.606872 0.611363 0.610058 0.60774 0.612376 0.23641 0.235207 0.237614 0.234921 0.232873 0.23697
1015 0.564503 0.560038 0.568968 0.559968 0.555832 0.564105 0.215831 0.213882 0.217779 0.213643 0.211557 0.215729 0.590163 0.588054 0.592272 0.584535 0.582173 0.586897 0.228282 0.227043 0.22952 0.225293 0.222416 0.22817 0.60771 0.60554 0.60988 0.608372 0.605886 0.610858 0.2357 0.23413 0.23727 0.234379 0.232484 0.236273
1049 0.562474 0.55826 0.566688 0.558012 0.553777 0.562248 0.215071 0.213076 0.217067 0.212086 0.21028 0.213891 0.589433 0.587395 0.59147 0.583588 0.58118 0.585996 0.22809 0.226601 0.229579 0.224914 0.222735 0.227093 0.606049 0.603985 0.608114 0.606791 0.604546 0.609037 0.234986 0.233823 0.236149 0.23385 0.232018 0.235682
1084 0.560596 0.556309 0.564883 0.556268 0.552043 0.560493 0.21449 0.212142 0.216837 0.211871 0.209284 0.214459 0.588632 0.586488 0.590776 0.583123 0.580773 0.585473 0.227912 0.226458 0.229367 0.22475 0.22308 0.22642 0.604577 0.602664 0.60649 0.605183 0.603068 0.607297 0.234631 0.233276 0.235985 0.233157 0.230889 0.235425
1121 0.558345 0.554119 0.56257 0.554398 0.550386 0.55841 0.213402 0.211434 0.21537 0.2107 0.208967 0.212433 0.587949 0.585897 0.59 0.582078 0.57983 0.584327 0.227398 0.226023 0.228773 0.22405 0.221413 0.226687 0.603079 0.60121 0.604949 0.603685 0.601796 0.605575 0.233947 0.232865 0.235028 0.233021 0.230892 0.235151
1159 0.556205 0.551941 0.560468 0.552451 0.548473 0.556429 0.212004 0.209947 0.214061 0.210729 0.208629 0.212828 0.586829 0.584846 0.588813 0.581393 0.579288 0.583498 0.227037 0.225454 0.22862 0.223971 0.222272 0.225671 0.601615 0.599669 0.603561 0.602327 0.600272 0.604382 0.233441 0.232266 0.234616 0.231564 0.229572 0.233557
1198 0.554365 0.550192 0.558538 0.550815 0.547113 0.554517 0.211676 0.209702 0.213649 0.209279 0.207043 0.211514 0.585984 0.584077 0.587891 0.580751 0.578688 0.582814 0.226549 0.225142 0.227956 0.224086 0.222612 0.225559 0.600159 0.598246 0.602072 0.600815 0.598963 0.602667 0.232694 0.231935 0.233453 0.2322 0.230001 0.234399
1238 0.55252 0.548455 0.556586 0.54904 0.545254 0.552826 0.210865 0.208951 0.212779 0.209243 0.206915 0.21157 0.585432 0.583601 0.587263 0.579906 0.57775 0.582061 0.226531 0.225273 0.227788 0.223714 0.221993 0.225435 0.598599 0.596777 0.60042 0.59946 0.597967 0.600954 0.232418 0.231388 0.233448 0.231486 0.229748 0.233224
1280 0.550658 0.546588 0.554728 0.547347 0.543643 0.55105 0.209931 0.208025 0.211836 0.208586 0.206332 0.210839 0.584625 0.582908 0.586342 0.579186 0.5772 0.581173 0.225994 0.224905 0.227082 0.223443 0.221525 0.225361 0.597266 0.595538 0.598995 0.597909 0.596175 0.599643 0.23151 0.230772 0.232249 0.230807 0.228826 0.232788
1323 0.548683 0.544631 0.552735 0.54558 0.541918 0.549241 0.208996 0.206996 0.210995 0.207471 0.205383 0.20956 0.583736 0.581889 0.585582 0.578355 0.576366 0.580344 0.225773 0.224661 0.226886 0.223229 0.221716 0.224741 0.595768 0.593996 0.59754 0.596524 0.5947 0.598348 0.230835 0.229665 0.232004 0.230207 0.228462 0.231952
1367 0.546968 0.542919 0.551016 0.544129 0.54065 0.547608 0.208259 0.206665 0.209854 0.206671 0.204715 0.208628 0.582967 0.581228 0.584706 0.577761 0.575827 0.579696 0.225231 0.223896 0.226566 0.223364 0.221146 0.225583 0.594406 0.592676 0.596137 0.59528 0.593503 0.597057 0.230745 0.229737 0.231753 0.229921 0.228354 0.231488
1413 0.545391 0.541379 0.549403 0.542503 0.538831 0.546176 0.207502 0.205661 0.209343 0.205679 0.203794 0.207563 0.582418 0.580552 0.584284 0.577099 0.575149 0.57905 0.225122 0.223974 0.226271 0.22305 0.22182 0.22428 0.59312 0.591504 0.594736 0.593899 0.59225 0.595548 0.230167 0.229378 0.230957 0.229507 0.227623 0.231392
1461 0.543561 0.539506 0.547616 0.540843 0.537526 0.54416 0.206937 0.205243 0.20863 0.204971 0.202588 0.207355 0.581808 0.580081 0.583535 0.57634 0.57439 0.578289 0.224771 0.223708 0.225835 0.222471 0.220664 0.224279 0.591723 0.590157 0.593289 0.592527 0.590924 0.594131 0.229288 0.228201 0.230374 0.229579 0.22799 0.231167
1510 0.541721 0.537962 0.54548 0.539201 0.535961 0.542441 0.206086 0.204419 0.207752 0.204829 0.202784 0.206874 0.580867 0.579209 0.582526 0.575559 0.573441 0.577676 0.224133 0.22291 0.225355 0.222564 0.220349 0.22478 0.590475 0.588802 0.592148 0.591262 0.589764 0.592759 0.228616 0.227625 0.229608 0.228814 0.226945 0.230684
1561 0.540133 0.536429 0.543838 0.537802 0.534411 0.541193 0.205535 0.204037 0.207032 0.203779 0.201266 0.206291 0.580318 0.578592 0.582043 0.575111 0.573162 0.577059 0.22391 0.222955 0.224865 0.221579 0.220146 0.223011 0.588918 0.587331 0.590505 0.589925 0.588537 0.591314 0.228045 0.227635 0.228455 0.228336 0.225932 0.23074
1614 0.538385 0.534461 0.542309 0.536497 0.533239 0.539756 0.205049 0.203502 0.206596 0.203471 0.201385 0.205558 0.579643 0.577868 0.581418 0.574524 0.572577 0.576471 0.223863 0.223022 0.224705 0.221386 0.220526 0.222245 0.587623 0.586123 0.589123 0.588848 0.587579 0.590118 0.227692 0.226862 0.228521 0.226693 0.224816 0.228569
1668 0.536521 0.532762 0.540279 0.534923 0.53161 0.538237 0.204035 0.202183 0.205887 0.202129 0.199736 0.204521 0.57901 0.577326 0.580695 0.57382 0.571786 0.575854 0.22351 0.222642 0.224378 0.220864 0.219766 0.221963 0.586262 0.584714 0.58781 0.587542 0.58622 0.588864 0.227216 0.226075 0.228358 0.226893 0.224512 0.229273
1724 0.534992 0.531066 0.538919 0.533415 0.530204 0.536626 0.203439 0.201741 0.205137 0.20175 0.199455 0.204045 0.578338 0.576527 0.580149 0.573442 0.571416 0.575468 0.223398 0.222533 0.224263 0.22105 0.218741 0.223359 0.58489 0.583427 0.586352 0.586113 0.5847 0.587525 0.2268 0.226042 0.227558 0.22595 0.224073 0.227827
1782 0.533452 0.529632 0.537271 0.532216 0.528976 0.535455 0.202894 0.201499 0.204288 0.201471 0.198952 0.20399 0.577801 0.576169 0.579434 0.572683 0.570557 0.574809 0.222639 0.221543 0.223735 0.220757 0.219576 0.221938 0.583642 0.582343 0.584942 0.584897 0.583528 0.586266 0.226255 0.225717 0.226793 0.22665 0.224824 0.228476
1842 0.532047 0.528263 0.535831 0.530735 0.527589 0.533882 0.202069 0.200575 0.203564 0.2003 0.198233 0.202367 0.577209 0.575467 0.578952 0.572303 0.570224 0.574383 0.2228 0.221883 0.223717 0.220164 0.218252 0.222076 0.582262 0.581075 0.583448 0.583656 0.582402 0.584909 0.225518 0.225081 0.225955 0.225764 0.223499 0.22803
1904 0.530631 0.526893 0.534369 0.529752 0.526736 0.532768 0.201714 0.200183 0.203245 0.200543 0.198813 0.202273 0.576612 0.574935 0.578288 0.571713 0.56979 0.573637 0.222422 0.221426 0.223419 0.2201 0.21821 0.22199 0.581091 0.579817 0.582365 0.582334 0.581273 0.583395 0.224867 0.224146 0.225589 0.224836 0.223187 0.226485
1968 0.52899 0.524991 0.532989 0.528119 0.525081 0.531157 0.201149 0.19957 0.202728 0.199693 0.197176 0.20221 0.57616 0.574182 0.578138 0.571052 0.568981 0.573122 0.222194 0.221045 0.223343 0.221329 0.219764 0.222893 0.579608 0.578545 0.580672 0.581107 0.580157 0.582058 0.224712 0.223976 0.225449 0.224914 0.222274 0.227554
2035 0.52763 0.524024 0.531235 0.526914 0.523773 0.530055 0.200578 0.199202 0.201954 0.198686 0.19657 0.200802 0.575643 0.573921 0.577364 0.570504 0.568423 0.572586 0.221986 0.221048 0.222924 0.219786 0.21825 0.221321 0.578505 0.577249 0.579761 0.579829 0.578834 0.580824 0.224318 0.223371 0.225266 0.2228 0.220428 0.225172
2103 0.526253 0.522814 0.529691 0.525686 0.522829 0.528543 0.199812 0.19869 0.200935 0.19905 0.196694 0.201406 0.57499 0.57329 0.576691 0.570085 0.568082 0.572089 0.221745 0.220698 0.222792 0.219786 0.218529 0.221042 0.576961 0.575705 0.578216 0.578605 0.577817 0.579394 0.223535 0.222853 0.224216 0.222279 0.219795 0.224762
2174 0.524826 0.521362 0.52829 0.524454 0.52154 0.527368 0.199463 0.198213 0.200714 0.198429 0.19616 0.200697 0.574559 0.572775 0.576343 0.569439 0.56728 0.571598 0.221655 0.220802 0.222508 0.219321 0.217686 0.220957 0.575833 0.574658 0.577007 0.577419 0.576523 0.578315 0.223173 0.22249 0.223857 0.2227 0.220731 0.224669
2247 0.523617 0.519939 0.527294 0.523487 0.520733 0.526241 0.199137 0.197685 0.200588 0.197743 0.195739 0.199747 0.574132 0.572354 0.57591 0.569008 0.567028 0.570987 0.22132 0.220365 0.222276 0.219114 0.217541 0.220688 0.574378 0.57335 0.575406 0.576323 0.575393 0.577253 0.222345 0.221617 0.223073 0.220786 0.218975 0.222596
2323 0.522122 0.518672 0.525571 0.5225 0.519676 0.525324 0.198582 0.197236 0.199927 0.197536 0.194929 0.200143 0.573555 0.571775 0.575334 0.568751 0.56678 0.570722 0.221129 0.220103 0.222154 0.218421 0.217315 0.219528 0.57337 0.572177 0.574562 0.575174 0.5743 0.576048 0.221867 0.221044 0.222691 0.2205 0.219167 0.221833
2401 0.520926 0.517323 0.524528 0.521292 0.518345 0.52424 0.197984 0.196567 0.1994 0.196729 0.194509 0.198949 0.573217 0.571347 0.575088 0.568081 0.566022 0.570141 0.221104 0.220221 0.221987 0.218707 0.217488 0.219927 0.572033 0.570919 0.573147 0.573889 0.573168 0.57461 0.221214 0.220287 0.222142 0.221121 0.218989 0.223254
2482 0.519621 0.515938 0.523303 0.520552 0.517785 0.523319 0.197749 0.196581 0.198917 0.196921 0.194656 0.199187 0.572352 0.570593 0.57411 0.56767 0.565911 0.569429 0.220724 0.21994 0.221509 0.218436 0.216779 0.220093 0.570698 0.569599 0.571797 0.572792 0.572135 0.57345 0.220878 0.220343 0.221412 0.219 0.217247 0.220753
2566 0.518308 0.514957 0.521658 0.519512 0.517017 0.522008 0.196904 0.195689 0.198119 0.196264 0.194845 0.197684 0.572122 0.570257 0.573986 0.567193 0.565126 0.56926 0.220337 0.21952 0.221153 0.218779 0.21777 0.219787 0.569575 0.568608 0.570542 0.571441 0.570703 0.572178 0.220702 0.22022 0.221184 0.219507 0.218254 0.22076
2652 0.517147 0.513659 0.520634 0.518465 0.515692 0.521238 0.196692 0.195203 0.198181 0.195629 0.193286 0.197972 0.571742 0.569894 0.57359 0.566969 0.564997 0.568941 0.220118 0.219125 0.221112 0.218657 0.217906 0.219408 0.568243 0.567075 0.569412 0.570496 0.569796 0.571197 0.219904 0.219228 0.22058 0.217586 0.216222 0.21895
2741 0.51611 0.512601 0.519618 0.517468 0.514854 0.520082 0.196235 0.194708 0.197762 0.196114 0.193886 0.198343 0.571276 0.56951 0.573042 0.56635 0.564309 0.568391 0.220192 0.219561 0.220823 0.218336 0.217297 0.219374 0.56715 0.565875 0.568425 0.569162 0.568512 0.569811 0.219288 0.218561 0.220014 0.217571 0.215567 0.219576
2834 0.514974 0.51144 0.518508 0.5167 0.513967 0.519432 0.195751 0.194417 0.197085 0.195207 0.193226 0.197188 0.570897 0.56886 0.572934 0.565992 0.564108 0.567877 0.220414 0.219549 0.22128 0.217521 0.216115 0.218928 0.566202 0.564729 0.567674 0.568258 0.567498 0.569018 0.218643 0.217754 0.219532 0.216914 0.215607 0.218222
2929 0.514035 0.510578 0.517491 0.515557 0.512996 0.518118 0.195492 0.194197 0.196786 0.1949 0.192828 0.196972 0.570604 0.568728 0.572479 0.565638 0.563489 0.567788 0.219718 0.218857 0.22058 0.218414 0.217369 0.21946 0.56484 0.563642 0.566037 0.567114 0.566442 0.567785 0.217924 0.2172 0.218649 0.217243 0.214985 0.219501
3028 0.512807 0.509325 0.51629 0.514953 0.512298 0.517608 0.1953 0.194354 0.196246 0.195293 0.193477 0.197109 0.569977 0.567997 0.571956 0.565342 0.563642 0.567042 0.219763 0.218966 0.220561 0.218307 0.217183 0.219431 0.563705 0.562598 0.564811 0.565957 0.565328 0.566586 0.217559 0.217016 0.218103 0.216179 0.213855 0.218502
3130 0.511882 0.508305 0.515458 0.514102 0.511572 0.516631 0.194773 0.193701 0.195846 0.194871 0.19321 0.196533 0.569771 0.567739 0.571802 0.564972 0.562863 0.567081 0.219163 0.217942 0.220385 0.217543 0.216305 0.218781 0.562774 0.561409 0.56414 0.564862 0.564155 0.565568 0.217114 0.216245 0.217984 0.215243 0.213179 0.217307
3235 0.510781 0.507126 0.514437 0.513417 0.510627 0.516208 0.194314 0.193465 0.195163 0.193857 0.191831 0.195884 0.569257 0.567336 0.571178 0.564477 0.562287 0.566666 0.219404 0.218703 0.220105 0.217557 0.215984 0.219131 0.561515 0.560223 0.562808 0.563974 0.563138 0.564811 0.216937 0.216316 0.217558 0.215329 0.213712 0.216945
3344 0.509818 0.506166 0.513469 0.512847 0.510377 0.515318 0.193924 0.192329 0.19552 0.1937 0.192086 0.195314 0.568783 0.566966 0.5706 0.564429 0.562259 0.5666 0.218922 0.218097 0.219748 0.218179 0.216734 0.219623 0.560367 0.558985 0.56175 0.562947 0.562258 0.563635 0.216288 0.215508 0.217067 0.214314 0.21235 0.216279
3457 0.508956 0.50561 0.512303 0.511888 0.509189 0.514586 0.193745 0.192209 0.195281 0.193357 0.190974 0.19574 0.568519 0.566458 0.570579 0.563881 0.561773 0.565988 0.219059 0.218082 0.220036 0.217721 0.216678 0.218765 0.559358 0.558072 0.560645 0.561967 0.56127 0.562663 0.215753 0.214939 0.216567 0.213893 0.212432 0.215353
3573 0.507901 0.504274 0.511528 0.511205 0.508567 0.513843 0.1936 0.192506 0.194694 0.193436 0.191255 0.195616 0.56817 0.566001 0.57034 0.563454 0.561255 0.565653 0.218814 0.217921 0.219708 0.217564 0.216257 0.218872 0.558311 0.556829 0.559793 0.561061 0.560331 0.561791 0.215235 0.214341 0.216128 0.215821 0.214317 0.217326
3693 0.507144 0.503802 0.510485 0.510694 0.508024 0.513364 0.193 0.191774 0.194226 0.193121 0.19121 0.195033 0.567933 0.565832 0.570033 0.563165 0.561166 0.565164 0.218851 0.21812 0.219582 0.218179 0.216775 0.219582 0.557587 0.556166 0.559008 0.560041 0.559071 0.56101 0.214906 0.214285 0.215527 0.214207 0.21205 0.216364
3818 0.506056 0.502871 0.509242 0.509914 0.507267 0.51256 0.192865 0.191815 0.193915 0.193671 0.192034 0.195308 0.567187 0.565165 0.569208 0.562599 0.560461 0.564736 0.218467 0.21755 0.219385 0.217171 0.21525 0.219093 0.556346 0.554858 0.557835 0.558989 0.558297 0.559681 0.214776 0.213855 0.215696 0.213264 0.211324 0.215204
3946 0.50523 0.501819 0.508642 0.509215 0.506693 0.511736 0.19232 0.191108 0.193533 0.192457 0.190648 0.194266 0.567018 0.565054 0.568981 0.562271 0.560155 0.564388 0.218627 0.217857 0.219396 0.217064 0.21579 0.218338 0.555602 0.554093 0.557111 0.558148 0.557312 0.558985 0.214602 0.213713 0.215491 0.212779 0.211222 0.214335
4079 0.504516 0.500921 0.508111 0.508572 0.506091 0.511052 0.192251 0.191012 0.19349 0.192207 0.190125 0.194289 0.566834 0.564769 0.568898 0.562263 0.560228 0.564298 0.218224 0.217354 0.219095 0.216579 0.215124 0.218033 0.554658 0.55341 0.555906 0.557292 0.556411 0.558173 0.213465 0.212869 0.214061 0.212071 0.211356 0.212787
4216 0.503569 0.500115 0.507023 0.508012 0.505418 0.510605 0.191692 0.190291 0.193093 0.192179 0.190613 0.193744 0.566732 0.564826 0.568639 0.56195 0.559858 0.564042 0.218453 0.217677 0.219229 0.217257 0.215721 0.218793 0.55369 0.552305 0.555074 0.556217 0.555321 0.557113 0.213496 0.212415 0.214577 0.213057 0.211731 0.214383
4358 0.502717 0.499391 0.506042 0.507538 0.505152 0.509923 0.191333 0.190112 0.192554 0.1924 0.190423 0.194377 0.566093 0.564207 0.56798 0.561283 0.559167 0.5634 0.218208 0.217616 0.2188 0.216679 0.215127 0.21823 0.552845 0.551449 0.55424 0.55565 0.554895 0.556404 0.213322 0.212543 0.214102 0.211564 0.209746 0.213383
4505 0.501573 0.497977 0.505168 0.507004 0.504382 0.509627 0.191084 0.189728 0.19244 0.19205 0.190327 0.193773 0.566019 0.564122 0.567916 0.561363 0.559293 0.563433 0.217945 0.217036 0.218853 0.217086 0.215752 0.21842 0.551989 0.550515 0.553463 0.55451 0.553527 0.555493 0.21318 0.212091 0.214268 0.21125 0.209665 0.212835
4657 0.501173 0.497643 0.504703 0.506758 0.504307 0.509208 0.191012 0.189741 0.192284 0.192736 0.19084 0.194631 0.565593 0.563698 0.567487 0.560942 0.558719 0.563166 0.218131 0.217244 0.219017 0.216021 0.214381 0.217662 0.551056 0.549656 0.552456 0.553752 0.552909 0.554595 0.212896 0.212103 0.213689 0.210264 0.20887 0.211659
4814 0.50063 0.497059 0.504202 0.50603 0.503319 0.508741 0.190876 0.189777 0.191974 0.191743 0.190173 0.193312 0.565537 0.563477 0.567596 0.560921 0.558842 0.563001 0.217908 0.217452 0.218364 0.216379 0.214851 0.217906 0.550168 0.54872 0.551615 0.552874 0.552083 0.553666 0.212127 0.21141 0.212843 0.210443 0.209045 0.211841
4976 0.499613 0.49633 0.502895 0.505492 0.502824 0.50816 0.190176 0.188678 0.191673 0.191329 0.18976 0.192897 0.565167 0.563252 0.567081 0.560737 0.558728 0.562746 0.218096 0.217281 0.218911 0.216707 0.21574 0.217674 0.549551 0.548036 0.551065 0.552248 0.551385 0.553112 0.212255 0.211213 0.213297 0.209736 0.20831 0.211162
5143 0.498967 0.495907 0.502028 0.504757 0.501955 0.507559 0.189716 0.188641 0.190791 0.191429 0.18934 0.193517 0.564913 0.562977 0.566849 0.560256 0.558192 0.56232 0.217465 0.216821 0.218109 0.216379 0.215241 0.217516 0.548415 0.547139 0.549692 0.551405 0.550529 0.55228 0.211373 0.210428 0.212319 0.209864 0.208219 0.21151
5317 0.498046 0.494558 0.501533 0.504618 0.502027 0.507209 0.189806 0.188181 0.191431 0.190536 0.188717 0.192354 0.5646 0.562607 0.566593 0.560111 0.557854 0.562369 0.217631 0.216716 0.218545 0.21625 0.214244 0.218256 0.54778 0.546639 0.548921 0.55055 0.54961 0.55149 0.21118 0.210349 0.212011 0.210371 0.208235 0.212508
5496 0.497913 0.494763 0.501062 0.503946 0.501253 0.506639 0.189876 0.188679 0.191072 0.190493 0.188704 0.192282 0.564525 0.562656 0.566393 0.559794 0.557664 0.561924 0.217492 0.216572 0.218412 0.216071 0.214508 0.217634 0.546923 0.545567 0.548279 0.549623 0.548661 0.550585 0.210886 0.210109 0.211662 0.209543 0.207959 0.211127
5681 0.496816 0.493314 0.500318 0.503546 0.500833 0.506258 0.189165 0.187616 0.190715 0.190114 0.188326 0.191902 0.563924 0.561718 0.566131 0.559613 0.557545 0.561682 0.217116 0.216136 0.218097 0.215829 0.214329 0.217328 0.546222 0.544942 0.547502 0.548714 0.547801 0.549628 0.2105 0.209458 0.211542 0.208679 0.20742 0.209938
5872 0.496261 0.493111 0.49941 0.503381 0.500832 0.505931 0.189027 0.18747 0.190583 0.190036 0.188712 0.191359 0.564191 0.562308 0.566074 0.55961 0.557466 0.561754 0.217157 0.216167 0.218147 0.216429 0.215295 0.217562 0.545476 0.544254 0.546698 0.548161 0.547161 0.549162 0.210349 0.209353 0.211345 0.207871 0.206226 0.209517
6070 0.495523 0.49231 0.498737 0.502729 0.499935 0.505522 0.188647 0.186874 0.19042 0.189321 0.187321 0.191322 0.563607 0.561501 0.565712 0.559094 0.557093 0.561096 0.217253 0.216531 0.217975 0.216379 0.215151 0.217606 0.544564 0.543391 0.545737 0.547805 0.546866 0.548744 0.210243 0.209236 0.21125 0.208143 0.206328 0.209958
6274 0.494908 0.491575 0.498241 0.502662 0.500075 0.505249 0.188435 0.18692 0.189949 0.189371 0.187906 0.190837 0.563503 0.561683 0.565323 0.559019 0.556865 0.561172 0.217241 0.216364 0.218117 0.215536 0.214273 0.216799 0.54387 0.542431 0.545309 0.546821 0.54558 0.548063 0.210061 0.208798 0.211324 0.208071 0.20694 0.209203
6486 0.49442 0.491339 0.497501 0.502335 0.499825 0.504845 0.188182 0.187107 0.189256 0.1899 0.188253 0.191547 0.563228 0.561412 0.565045 0.558792 0.556458 0.561126 0.216686 0.216011 0.217361 0.215986 0.214827 0.217144 0.543088 0.541711 0.544466 0.546124 0.545097 0.547151 0.209769 0.208596 0.210942 0.208171 0.207239 0.209103
6704 0.493692 0.490599 0.496784 0.501846 0.49943 0.504261 0.188429 0.187254 0.189603 0.188836 0.185858 0.191814 0.562906 0.561042 0.56477 0.55856 0.556618 0.560502 0.216757 0.21568 0.217834 0.215136 0.213798 0.216473 0.542631 0.541319 0.543943 0.545513 0.544197 0.546829 0.209704 0.208799 0.210609 0.208721 0.206295 0.211148
6930 0.493372 0.490195 0.496549 0.501575 0.499157 0.503994 0.187765 0.186753 0.188778 0.189543 0.187404 0.191682 0.562888 0.561165 0.564611 0.558353 0.556411 0.560296 0.216865 0.215983 0.217748 0.216057 0.21502 0.217095 0.541998 0.540447 0.543549 0.544804 0.54352 0.546088 0.20888 0.207824 0.209935 0.207464 0.206721 0.208207
7163 0.492699 0.489224 0.496174 0.501079 0.498567 0.503591 0.18749 0.186493 0.188487 0.189429 0.188135 0.190722 0.562642 0.560757 0.564528 0.558327 0.556389 0.560264 0.216639 0.215906 0.217372 0.215514 0.213771 0.217258 0.541122 0.539698 0.542545 0.544343 0.543126 0.545561 0.20858 0.207801 0.209358 0.207657 0.206649 0.208666
7404 0.492105 0.488952 0.495257 0.500911 0.498488 0.503334 0.187373 0.18642 0.188327 0.188993 0.187709 0.190276 0.562487 0.560528 0.564446 0.558093 0.556161 0.560025 0.216347 0.215353 0.217341 0.215336 0.213974 0.216697 0.540596 0.539098 0.542093 0.543728 0.542539 0.544917 0.20851 0.207612 0.209409 0.207371 0.20636 0.208383
7654 0.491735 0.488535 0.494934 0.500488 0.498276 0.502699 0.187051 0.185741 0.188362 0.188443 0.186939 0.189947 0.56213 0.560211 0.564049 0.557678 0.555924 0.559432 0.216692 0.215681 0.217703 0.2157 0.214533 0.216867 0.539947 0.538539 0.541356 0.543196 0.541934 0.544459 0.208265 0.207235 0.209296 0.207429 0.20609 0.208767
7911 0.491146 0.487734 0.494558 0.500414 0.498038 0.502789 0.187045 0.185909 0.188181 0.188536 0.18672 0.190351 0.56203 0.560366 0.563695 0.557652 0.555972 0.559333 0.216259 0.215547 0.216971 0.215057 0.213448 0.216666 0.539424 0.537769 0.541078 0.542684 0.541615 0.543753 0.208508 0.207275 0.209742 0.206936 0.20555 0.208322
8178 0.490715 0.487335 0.494095 0.500174 0.497622 0.502726 0.187078 0.185462 0.188693 0.189243 0.187021 0.191465 0.561841 0.559892 0.563789 0.557388 0.555679 0.559097 0.216382 0.215409 0.217354 0.21515 0.213853 0.216447 0.538933 0.537339 0.540527 0.542133 0.540802 0.543464 0.208329 0.207546 0.209111 0.206764 0.204767 0.208762
8453 0.490512 0.487167 0.493857 0.499837 0.497389 0.502285 0.187131 0.185675 0.188586 0.188286 0.18677 0.189801 0.561956 0.56037 0.563542 0.5573 0.555239 0.559362 0.216449 0.215678 0.21722 0.21515 0.213917 0.216383 0.538176 0.536677 0.539676 0.541609 0.540442 0.542777 0.207955 0.207339 0.208572 0.206929 0.205791 0.208067
8738 0.489804 0.48636 0.493248 0.499364 0.496981 0.501748 0.186388 0.185279 0.187497 0.188029 0.185852 0.190206 0.561317 0.559636 0.562997 0.55721 0.555591 0.558828 0.21618 0.215357 0.217003 0.215279 0.214065 0.216493 0.5377 0.536271 0.539129 0.540884 0.539362 0.542405 0.207404 0.206553 0.208255 0.205593 0.204572 0.206614
9032 0.489453 0.486544 0.492362 0.499024 0.496551 0.501497 0.186331 0.184804 0.187857 0.187471 0.185818 0.189125 0.561314 0.559463 0.563165 0.556873 0.55527 0.558476 0.21619 0.215263 0.217116 0.214707 0.213111 0.216303 0.537269 0.535764 0.538774 0.540656 0.539305 0.542007 0.207676 0.206836 0.208515 0.205379 0.204546 0.206212
9336 0.48878 0.485482 0.492079 0.499227 0.497246 0.501207 0.186192 0.185262 0.187122 0.18845 0.186234 0.190666 0.5612 0.55946 0.56294 0.556767 0.555215 0.558319 0.215755 0.214551 0.21696 0.213979 0.212962 0.214995 0.536706 0.535081 0.53833 0.540026 0.538493 0.541559 0.207447 0.206554 0.20834 0.205236 0.203416 0.207055
9651 0.488472 0.485258 0.491687 0.498723 0.496599 0.500847 0.185967 0.184504 0.187431 0.187864 0.186584 0.189144 0.561128 0.559495 0.56276 0.556777 0.555074 0.558479 0.216004 0.215254 0.216754 0.21565 0.214903 0.216397 0.536315 0.534672 0.537957 0.539643 0.538495 0.54079 0.207351 0.206521 0.208181 0.20585 0.204284 0.207416
9976 0.488338 0.485062 0.491615 0.498534 0.496163 0.500905 0.186506 0.185005 0.188007 0.187386 0.18558 0.189191 0.560644 0.559273 0.562015 0.556522 0.555064 0.55798 0.215702 0.215039 0.216365 0.214679 0.213863 0.215494 0.535802 0.533993 0.537611 0.539455 0.538172 0.540737 0.207298 0.206172 0.208424 0.2063 0.205099 0.207501
10312 0.488106 0.484935 0.491276 0.49858 0.496426 0.500735 0.185757 0.184497 0.187018 0.188443 0.186983 0.189903 0.56072 0.559213 0.562227 0.556396 0.554819 0.557973 0.215618 0.214848 0.216388 0.215279 0.214197 0.21636 0.535444 0.5339 0.536987 0.539023 0.537741 0.540304 0.206784 0.205975 0.207593 0.205436 0.203688 0.207183
10659 0.48735 0.484054 0.490645 0.498252 0.496059 0.500444 0.18581 0.184934 0.186686 0.188314 0.186631 0.189998 0.560489 0.558984 0.561994 0.556332 0.554689 0.557976 0.215371 0.214392 0.216351 0.214814 0.213381 0.216248 0.534972 0.53327 0.536674 0.538836 0.53728 0.540392 0.206429 0.205396 0.207461 0.20545 0.202943 0.207957
11018 0.486983 0.483954 0.490012 0.498059 0.495762 0.500356 0.185616 0.184337 0.186895 0.1877 0.185635 0.189765 0.560449 0.559061 0.561838 0.555845 0.554148 0.557541 0.215522 0.214449 0.216596 0.214557 0.213489 0.215625 0.534853 0.533242 0.536464 0.538094 0.536813 0.539374 0.207055 0.206127 0.207983 0.205329 0.204021 0.206636
11389 0.486802 0.483769 0.489835 0.49784 0.495796 0.499884 0.185304 0.183918 0.18669 0.187379 0.185729 0.189028 0.560197 0.558651 0.561743 0.556131 0.55458 0.557681 0.215555 0.214867 0.216243 0.214857 0.213431 0.216283 0.534358 0.532706 0.536009 0.538215 0.536844 0.539587 0.206676 0.205629 0.207722 0.205743 0.203906 0.20758
11773 0.486545 0.483283 0.489808 0.497654 0.49529 0.500018 0.185524 0.184177 0.186872 0.187914 0.186086 0.189742 0.560001 0.558593 0.561409 0.555919 0.554283 0.557554 0.214912 0.214067 0.215758 0.214871 0.212954 0.216789 0.533895 0.53208 0.535711 0.537622 0.536221 0.539024 0.206388 0.205286 0.20749 0.204786 0.202803 0.206769
12169 0.485957 0.482853 0.489061 0.49757 0.495187 0.499953 0.184935 0.183708 0.186162 0.187721 0.186418 0.189025 0.559768 0.558305 0.561232 0.555519 0.554101 0.556938 0.21531 0.214256 0.216364 0.21425 0.212841 0.215659 0.533424 0.531672 0.535176 0.53736 0.535833 0.538887 0.206433 0.205587 0.207278 0.205186 0.203247 0.207124
12579 0.485493 0.482171 0.488815 0.49729 0.494937 0.499643 0.18489 0.183211 0.186569 0.187279 0.185888 0.188669 0.559727 0.558222 0.561233 0.55532 0.554019 0.55662 0.215449 0.214542 0.216356 0.21485 0.214106 0.215594 0.533126 0.531296 0.534956 0.536951 0.535569 0.538333 0.206022 0.205263 0.206782 0.2049 0.203589 0.206211
13003 0.485131 0.481892 0.488369 0.49732 0.495083 0.499558 0.185216 0.183886 0.186547 0.186886 0.185384 0.188387 0.55976 0.558463 0.561057 0.555183 0.553765 0.556601 0.215382 0.214881 0.215882 0.214693 0.213321 0.216065 0.532837 0.53097 0.534705 0.536931 0.535354 0.538507 0.206278 0.204994 0.207562 0.2049 0.203195 0.206605
13440 0.484708 0.481493 0.487922 0.497518 0.49531 0.499726 0.184647 0.183434 0.18586 0.188336 0.187229 0.189442 0.559703 0.558458 0.560948 0.555559 0.554283 0.556835 0.215163 0.214365 0.215962 0.214471 0.213086 0.215857 0.532605 0.530688 0.534521 0.53669 0.535191 0.538188 0.205957 0.205129 0.206786 0.204693 0.202999 0.206387
13893 0.484663 0.481562 0.487763 0.497356 0.494827 0.499885 0.184724 0.183636 0.185813 0.187236 0.185291 0.18918 0.559389 0.558356 0.560422 0.555089 0.553624 0.556554 0.214678 0.21365 0.215705 0.214221 0.213148 0.215295 0.532265 0.530383 0.534147 0.536417 0.534754 0.538079 0.205549 0.204745 0.206353 0.205071 0.203649 0.206494
14361 0.484481 0.481321 0.48764 0.497231 0.494883 0.499578 0.185406 0.183948 0.186864 0.187643 0.185626 0.189659 0.559534 0.558319 0.560749 0.555381 0.554069 0.556694 0.215031 0.214396 0.215665 0.214414 0.213364 0.215465 0.532292 0.53052 0.534064 0.536089 0.534679 0.5375 0.205996 0.204836 0.207156 0.204857 0.203164 0.20655
14845 0.483909 0.48075 0.487068 0.497163 0.494902 0.499425 0.18431 0.182965 0.185655 0.187121 0.185081 0.189162 0.559351 0.558256 0.560445 0.555292 0.553997 0.556587 0.215184 0.214582 0.215786 0.213986 0.212848 0.215123 0.531976 0.530018 0.533933 0.536165 0.534779 0.537551 0.20608 0.204962 0.207197 0.20475 0.203479 0.206021
15344 0.483548 0.480367 0.486729 0.497113 0.494527 0.499699 0.184571 0.183049 0.186094 0.187864 0.185133 0.190596 0.559132 0.557902 0.560363 0.554999 0.553672 0.556327 0.214914 0.214089 0.215739 0.213586 0.212616 0.214556 0.531461 0.529646 0.533275 0.536031 0.534705 0.537357 0.205773 0.204536 0.207011 0.204186 0.20256 0.205811
15861 0.483368 0.480083 0.486652 0.496753 0.494243 0.499263 0.184565 0.182758 0.186373 0.187607 0.185722 0.189492 0.558964 0.557854 0.560075 0.55464 0.553182 0.556099 0.21492 0.213911 0.21593 0.214129 0.213169 0.215088 0.531408 0.529505 0.533311 0.535525 0.534134 0.536916 0.20589 0.205115 0.206664 0.204964 0.203324 0.206604
16395 0.483198 0.479906 0.48649 0.49689 0.494723 0.499057 0.184061 0.182632 0.18549 0.186664 0.184329 0.188999 0.558916 0.557706 0.560126 0.554632 0.553153 0.556111 0.214798 0.213837 0.215759 0.214021 0.21294 0.215103 0.531343 0.529406 0.53328 0.535441 0.533872 0.537009 0.2059 0.20491 0.20689 0.205243 0.202732 0.207754
16948 0.48274 0.479531 0.48595 0.496604 0.494173 0.499034 0.184108 0.182914 0.185302 0.187629 0.185754 0.189503 0.558915 0.557946 0.559884 0.554624 0.553145 0.556103 0.214761 0.21411 0.215412 0.214257 0.212635 0.215879 0.531226 0.529153 0.5333 0.535222 0.533658 0.536786 0.205655 0.204391 0.206919 0.205093 0.203973 0.206212
17518 0.482539 0.479112 0.485966 0.49634 0.493706 0.498973 0.183722 0.182403 0.185042 0.186479 0.184919 0.188039 0.558885 0.557736 0.560035 0.554822 0.553626 0.556017 0.214737 0.213427 0.216047 0.214007 0.213032 0.214983 0.53091 0.528942 0.532877 0.535053 0.533546 0.53656 0.205329 0.20442 0.206237 0.205179 0.204112 0.206245
18108 0.482138 0.478624 0.485652 0.496692 0.494467 0.498916 0.18371 0.182316 0.185105 0.187407 0.185575 0.189239 0.558742 0.557638 0.559846 0.554483 0.553336 0.55563 0.21498 0.214151 0.215808 0.214207 0.21331 0.215104 0.530765 0.529112 0.532418 0.534903 0.533427 0.536378 0.205298 0.204573 0.206023 0.204343 0.203201 0.205485
18718 0.482423 0.478852 0.485995 0.496315 0.493873 0.498757 0.183898 0.182299 0.185497 0.187393 0.18534 0.189446 0.558451 0.55727 0.559633 0.55448 0.553282 0.555678 0.21458 0.213762 0.215397 0.214086 0.212501 0.215671 0.530705 0.528725 0.532685 0.534852 0.5332 0.536504 0.205602 0.204599 0.206606 0.2047 0.203062 0.206338
19348 0.482334 0.478635 0.486034 0.496221 0.493732 0.49871 0.183606 0.182219 0.184993 0.187293 0.185343 0.189243 0.55866 0.557414 0.559906 0.554533 0.553323 0.555744 0.214751 0.214026 0.215476 0.214493 0.213411 0.215574 0.530449 0.52871 0.532188 0.534589 0.532932 0.536247 0.204988 0.204277 0.205698 0.204457 0.203494 0.20542
20000 0.481761 0.478271 0.485251 0.496184 0.493744 0.498623 0.183514 0.181904 0.185125 0.185943 0.183224 0.188662 0.55862 0.557554 0.559686 0.554397 0.553292 0.555502 0.2147 0.213665 0.215735 0.213929 0.212785 0.215072 0.530352 0.528441 0.532264 0.534611 0.532978 0.536245 0.205304 0.204288 0.20632 0.204643 0.203233 0.206052


==> figs_tex/data_mnist.dat <==
1 2.30066 2.29631 2.30501 2.2968 2.29234 2.30125 0.891939 0.855679 0.928198 0.868043 0.819876 0.916209 2.30066 2.29394 2.30739 2.29457 2.28782 2.30131 0.893661 0.867059 0.920263 0.872171 0.838393 0.90595 2.33248 2.30542 2.35954 2.27354 2.25364 2.29344 0.899143 0.871141 0.927145 0.856836 0.808493 0.905179
2 2.29407 2.28955 2.29858 2.29483 2.29031 2.29936 0.855339 0.802455 0.908222 0.834971 0.784635 0.885308 2.29028 2.28353 2.29703 2.2915 2.28473 2.29826 0.851902 0.805392 0.898412 0.827621 0.771714 0.883529 2.24173 2.22308 2.26038 2.25224 2.23295 2.27152 0.795447 0.742986 0.847908 0.710036 0.652503 0.767568
3 2.28761 2.28281 2.2924 2.29153 2.28687 2.29619 0.827057 0.785912 0.868202 0.81575 0.777723 0.853777 2.28015 2.27319 2.28712 2.28632 2.27948 2.29316 0.814092 0.762801 0.865382 0.791293 0.749545 0.833041 2.17519 2.15662 2.19376 2.21806 2.199 2.23711 0.659741 0.603279 0.716202 0.596107 0.542459 0.649755
4 2.28126 2.27612 2.28641 2.28732 2.28245 2.29218 0.810586 0.767265 0.853907 0.801364 0.747969 0.854759 2.27011 2.26279 2.27743 2.27967 2.27267 2.28667 0.775212 0.739908 0.810516 0.752536 0.71716 0.787912 2.11124 2.09217 2.13031 2.17502 2.15596 2.19409 0.55708 0.507915 0.606245 0.508571 0.465924 0.551218
5 2.275 2.26947 2.28054 2.28248 2.27735 2.28762 0.800661 0.746038 0.855284 0.794757 0.739058 0.850456 2.26006 2.25225 2.26787 2.27197 2.2647 2.27924 0.736351 0.688345 0.784357 0.715843 0.653882 0.777804 2.04821 2.02859 2.06784 2.12612 2.10686 2.14537 0.481157 0.445097 0.517218 0.444079 0.417772 0.470385
6 2.26876 2.26278 2.27474 2.27722 2.27175 2.28269 0.792298 0.737625 0.846971 0.786014 0.731919 0.84011 2.24986 2.24145 2.25827 2.26348 2.25582 2.27113 0.708696 0.647024 0.770367 0.69795 0.637504 0.758396 1.98616 1.9659 2.00643 2.07339 2.05379 2.09299 0.42851 0.403371 0.453649 0.404757 0.387277 0.422237
7 2.26249 2.25601 2.26897 2.27162 2.26576 2.27749 0.78242 0.730282 0.834558 0.773971 0.72198 0.825963 2.23944 2.23035 2.24853 2.25435 2.24621 2.26249 0.691769 0.633732 0.749807 0.682607 0.626434 0.738781 1.92514 1.90428 1.946 2.01828 1.99824 2.03832 0.396329 0.378899 0.413759 0.378421 0.364205 0.392638
8 2.25612 2.24907 2.26317 2.26577 2.25944 2.2721 0.769016 0.719782 0.818251 0.759836 0.710457 0.809214 2.22874 2.21888 2.23859 2.24468 2.23595 2.2534 0.676647 0.623576 0.729717 0.669157 0.618353 0.719961 1.86498 1.84351 1.88645 1.96174 1.9412 1.98228 0.372651 0.358606 0.386696 0.363029 0.351364 0.374693
9 2.2496 2.24194 2.25725 2.25966 2.25282 2.26651 0.755057 0.707886 0.802228 0.742879 0.695434 0.790323 2.21771 2.20704 2.22838 2.23452 2.22514 2.24391 0.662339 0.614598 0.71008 0.653736 0.606578 0.700893 1.80569 1.78367 1.8277 1.90448 1.88342 1.92554 0.358806 0.345933 0.371679 0.350607 0.340792 0.360423
10 2.24285 2.23455 2.25114 2.25331 2.2459 2.26072 0.736031 0.690537 0.781525 0.726136 0.67993 0.772341 2.20632 2.19481 2.21783 2.22392 2.21379 2.23404 0.647788 0.603228 0.692347 0.6396 0.596869 0.682331 1.7473 1.72478 1.76983 1.84698 1.8254 1.86856 0.34831 0.338049 0.358572 0.340379 0.331455 0.349302
11 2.23583 2.2268 2.24485 2.2467 2.23866 2.25474 0.716273 0.671835 0.760712 0.705429 0.662449 0.748408 2.19452 2.18207 2.20697 2.21286 2.20193 2.22379 0.634882 0.594192 0.675572 0.6273 0.586777 0.667823 1.68991 1.66695 1.71287 1.78963 1.76757 1.81168 0.339282 0.3304 0.348163 0.33265 0.324793 0.340507
12 2.2285 2.21869 2.23831 2.23982 2.23109 2.24854 0.695904 0.654844 0.736964 0.684021 0.643279 0.724764 2.18225 2.16885 2.19566 2.20134 2.18955 2.21313 0.623935 0.58516 0.66271 0.616243 0.577359 0.655127 1.63358 1.61036 1.6568 1.73272 1.71026 1.75517 0.332906 0.324873 0.340939 0.32565 0.317975 0.333325
13 2.22084 2.21018 2.2315 2.23262 2.22314 2.2421 0.675431 0.637826 0.713035 0.664514 0.627728 0.701301 2.1695 2.1551 2.1839 2.18934 2.17664 2.20203 0.612894 0.575218 0.65057 0.60445 0.567834 0.641066 1.5785 1.55511 1.60189 1.67651 1.65374 1.69927 0.327178 0.319983 0.334372 0.319879 0.31325 0.326507
14 2.21278 2.20122 2.22434 2.22508 2.21481 2.23536 0.655278 0.621628 0.688927 0.64355 0.608714 0.678386 2.15618 2.14072 2.17165 2.17681 2.16315 2.19048 0.601353 0.566298 0.636409 0.593307 0.559402 0.627212 1.52473 1.50132 1.54813 1.6212 1.59823 1.64416 0.322278 0.315441 0.329114 0.315307 0.309165 0.321449
15 2.2043 2.19183 2.21677 2.21718 2.20607 2.22829 0.635729 0.602468 0.668989 0.624536 0.589053 0.660019 2.14228 2.12571 2.15884 2.16376 2.14908 2.17843 0.590502 0.557459 0.623545 0.5824 0.549138 0.615662 1.47246 1.44917 1.49575 1.56701 1.54396 1.59006 0.318182 0.311747 0.324617 0.311521 0.305497 0.317546
16 2.19542 2.18205 2.20878 2.2089 2.19693 2.22086 0.618816 0.585716 0.651917 0.608543 0.573246 0.643839 2.12776 2.11003 2.14549 2.15013 2.13438 2.16588 0.579994 0.547449 0.612539 0.571586 0.538764 0.604407 1.42182 1.39877 1.44487 1.51411 1.49108 1.53713 0.314167 0.307795 0.32054 0.308171 0.302201 0.314142
17 2.18613 2.17188 2.20039 2.20023 2.1874 2.21307 0.601355 0.568529 0.634181 0.591543 0.557456 0.62563 2.1126 2.09364 2.13156 2.1359 2.11903 2.15278 0.568816 0.536332 0.601301 0.560914 0.528546 0.593283 1.37294 1.35026 1.39563 1.46266 1.43979 1.48554 0.310222 0.304193 0.316252 0.30515 0.298784 0.311516
18 2.17645 2.16133 2.19158 2.19117 2.17746 2.20488 0.585614 0.55377 0.617459 0.575414 0.540481 0.610348 2.09679 2.07656 2.11702 2.12105 2.10299 2.13911 0.558155 0.525993 0.590317 0.550736 0.517491 0.583981 1.32601 1.30383 1.34819 1.41283 1.39023 1.43543 0.307251 0.301174 0.313328 0.301614 0.295619 0.307609
19 2.16633 2.15032 2.18234 2.18169 2.1671 2.19628 0.569949 0.534727 0.605171 0.562157 0.524728 0.599586 2.08028 2.05873 2.10184 2.10555 2.08627 2.12484 0.54781 0.514876 0.580744 0.539757 0.506437 0.573077 1.281 1.25947 1.30252 1.36471 1.3425 1.38692 0.303406 0.297232 0.30958 0.298271 0.292687 0.303855
20 2.15579 2.13892 2.17266 2.17181 2.15636 2.18726 0.557059 0.520387 0.593732 0.546529 0.507129 0.585928 2.06312 2.04022 2.08602 2.08941 2.06886 2.10996 0.538347 0.504404 0.57229 0.529836 0.494899 0.564773 1.238 1.21715 1.25886 1.31841 1.2967 1.34013 0.300337 0.294505 0.306169 0.294179 0.288448 0.299909
21 2.14486 2.12721 2.16252 2.16154 2.14526 2.17783 0.542835 0.503257 0.582412 0.533936 0.493827 0.574044 2.04529 2.02106 2.06952 2.07262 2.0508 2.09443 0.528314 0.493094 0.563534 0.5199 0.483936 0.555864 1.19706 1.17698 1.21714 1.274 1.25288 1.29512 0.29649 0.290605 0.302375 0.290614 0.284841 0.296388
22 2.13366 2.11531 2.15201 2.15093 2.13386 2.168 0.531382 0.491459 0.571304 0.522643 0.481581 0.563705 2.02683 2.00133 2.05233 2.05518 2.03209 2.07826 0.518769 0.483679 0.55386 0.509421 0.474051 0.544792 1.15821 1.13889 1.17752 1.23154 1.21107 1.25201 0.293049 0.287388 0.29871 0.287414 0.281707 0.293122
23 2.12221 2.10324 2.14118 2.14 2.12221 2.1578 0.519592 0.4787 0.560483 0.511214 0.470603 0.551826 2.0078 1.98107 2.03452 2.03713 2.01281 2.06145 0.508041 0.473588 0.542494 0.499243 0.464452 0.534034 1.12142 1.10294 1.1399 1.19107 1.17131 1.21083 0.289839 0.284418 0.295259 0.28415 0.278466 0.289834
24 2.11053 2.09099 2.13008 2.12879 2.11031 2.14726 0.509059 0.468105 0.550014 0.501921 0.461913 0.54193 1.98826 1.96041 2.01611 2.01851 1.99301 2.04401 0.497684 0.463815 0.531552 0.488986 0.455333 0.522639 1.08677 1.06915 1.10438 1.15262 1.13363 1.17162 0.286463 0.281047 0.291879 0.281193 0.2758 0.286586
25 2.09867 2.0786 2.11875 2.11734 2.09823 2.13644 0.500178 0.459642 0.540713 0.493386 0.454073 0.532698 1.96829 1.93944 1.99714 1.99939 1.97278 2.02599 0.488351 0.455174 0.521529 0.47985 0.447445 0.512255 1.0541 1.03737 1.07082 1.11619 1.098 1.13437 0.28298 0.278012 0.287947 0.277957 0.272758 0.283157
26 2.08673 2.06618 2.10729 2.1057 2.08602 2.12538 0.492649 0.453229 0.532069 0.485243 0.446512 0.523973 1.94803 1.9183 1.97775 1.97983 1.95221 2.00745 0.479088 0.44673 0.511445 0.471271 0.438878 0.503665 1.02342 1.00759 1.03925 1.08175 1.06439 1.09911 0.279861 0.2748 0.284923 0.274436 0.269107 0.279764
27 2.07479 2.05377 2.09581 2.09396 2.07374 2.11418 0.484537 0.445262 0.523811 0.477129 0.439126 0.515131 1.92755 1.89702 1.95808 1.95993 1.93138 1.98848 0.470533 0.438019 0.503046 0.462286 0.429902 0.49467 0.994626 0.979642 1.00961 1.04928 1.03277 1.06579 0.276633 0.272148 0.281118 0.270964 0.266266 0.275663
28 2.06288 2.04146 2.0843 2.08214 2.06144 2.10285 0.476927 0.438139 0.515714 0.470721 0.433006 0.508437 1.90698 1.87579 1.93817 1.93977 1.91041 1.96914 0.4619 0.429391 0.494409 0.453179 0.422053 0.484304 0.967725 0.953677 0.981773 1.01872 1.00308 1.03437 0.273173 0.268799 0.277548 0.267829 0.263336 0.272321
29 2.05098 2.0292 2.07276 2.07028 2.04912 2.09143 0.469984 0.431187 0.508781 0.462864 0.424811 0.500918 1.88643 1.85475 1.91811 1.91947 1.88943 1.94952 0.453286 0.421364 0.485208 0.444907 0.414839 0.474975 0.942564 0.929382 0.955745 0.99001 0.975227 1.00479 0.269982 0.265757 0.274206 0.264793 0.260081 0.269504
30 2.03908 2.01696 2.06121 2.05837 2.03681 2.07993 0.463098 0.424612 0.501584 0.456714 0.419315 0.494113 1.86601 1.83403 1.89799 1.89912 1.86855 1.92969 0.44489 0.413503 0.476277 0.437057 0.407448 0.466667 0.919062 0.90671 0.931414 0.963103 0.949186 0.97702 0.266959 0.263046 0.270872 0.26205 0.257792 0.266308
31 2.02722 2.0048 2.04963 2.04647 2.02456 2.06838 0.457082 0.418831 0.495332 0.451243 0.413684 0.488802 1.8458 1.81365 1.87795 1.87881 1.84785 1.90977 0.437569 0.40703 0.468108 0.430436 0.401445 0.459427 0.897149 0.885628 0.90867 0.937903 0.924829 0.950977 0.26382 0.25985 0.267791 0.259643 0.255804 0.263481
32 2.01545 1.99284 2.03806 2.03459 2.01237 2.0568 0.451712 0.413684 0.489741 0.444714 0.407384 0.482044 1.8259 1.79365 1.85814 1.85863 1.8274 1.88986 0.430792 0.400459 0.461124 0.423143 0.395075 0.45121 0.876877 0.866145 0.887609 0.9144 0.902143 0.926656 0.260802 0.257259 0.264345 0.256993 0.253448 0.260537
33 2.00369 1.98089 2.02648 2.02272 2.00025 2.04519 0.445345 0.407811 0.482879 0.439207 0.403197 0.475217 1.80631 1.77406 1.83856 1.83865 1.80726 1.87004 0.423698 0.394062 0.453334 0.417107 0.38967 0.444545 0.858003 0.847996 0.86801 0.89248 0.881025 0.903935 0.257847 0.254483 0.26121 0.25445 0.251081 0.257819
35 1.98042 1.95745 2.00339 1.99917 1.97634 2.02199 0.434292 0.398279 0.470305 0.428779 0.394449 0.463109 1.76825 1.73623 1.80027 1.79946 1.76805 1.83087 0.411388 0.38358 0.439196 0.405936 0.380628 0.431243 0.824313 0.815626 0.832999 0.853086 0.843109 0.863064 0.252265 0.249259 0.255272 0.249057 0.246681 0.251433
36 1.96899 1.94598 1.99201 1.98753 1.96458 2.01047 0.430165 0.394662 0.465669 0.424336 0.39136 0.457312 1.74969 1.71788 1.7815 1.78028 1.74899 1.81158 0.406353 0.379382 0.433325 0.399921 0.37515 0.424692 0.809308 0.801197 0.817419 0.835473 0.826158 0.844788 0.249694 0.247017 0.252371 0.246607 0.244337 0.248878
37 1.95771 1.93466 1.98076 1.97599 1.95295 1.99903 0.425359 0.390891 0.459827 0.419843 0.387153 0.452533 1.73141 1.69987 1.76295 1.76138 1.73026 1.79249 0.40102 0.375004 0.427037 0.394386 0.370507 0.418265 0.79545 0.787948 0.802952 0.819134 0.810454 0.827815 0.24728 0.244846 0.249713 0.243736 0.241422 0.246049
38 1.94657 1.92344 1.96971 1.9646 1.94146 1.98774 0.42058 0.387102 0.454057 0.415886 0.384054 0.447718 1.71339 1.68214 1.74464 1.74275 1.71187 1.77363 0.395792 0.371033 0.420551 0.389643 0.36713 0.412155 0.782675 0.775676 0.789674 0.804008 0.795944 0.812072 0.244722 0.242463 0.246982 0.241557 0.239494 0.24362
40 1.9247 1.90123 1.94816 1.94215 1.91874 1.96556 0.413069 0.380427 0.445712 0.408793 0.379149 0.438437 1.67813 1.64752 1.70875 1.7063 1.67599 1.73661 0.386218 0.363907 0.408529 0.380621 0.360078 0.401164 0.76013 0.754207 0.766053 0.777153 0.770223 0.784083 0.240669 0.238698 0.24264 0.236457 0.234821 0.238094
41 1.91384 1.89016 1.93751 1.93105 1.90748 1.95462 0.410012 0.377961 0.442064 0.405214 0.376109 0.434319 1.66089 1.63055 1.69122 1.68847 1.65846 1.71848 0.382208 0.360938 0.403478 0.375993 0.356848 0.395138 0.750157 0.744693 0.755622 0.765266 0.758865 0.771666 0.238461 0.236643 0.240279 0.234943 0.232502 0.237384
42 1.90298 1.87911 1.92686 1.92001 1.89627 1.94374 0.406882 0.375327 0.438437 0.402336 0.374323 0.430349 1.64384 1.61375 1.67394 1.67087 1.64114 1.70061 0.377453 0.357514 0.397392 0.3715 0.353035 0.389965 0.740933 0.735881 0.745984 0.754305 0.748374 0.760237 0.236396 0.23469 0.238101 0.232843 0.231667 0.234019
44 1.88141 1.85719 1.90562 1.89809 1.87404 1.92214 0.400427 0.370309 0.430544 0.396057 0.369174 0.422941 1.6103 1.58056 1.64005 1.63634 1.60707 1.6656 0.36898 0.35105 0.38691 0.364086 0.346745 0.381427 0.724714 0.72044 0.728988 0.734969 0.729963 0.739975 0.233014 0.231451 0.234577 0.2299 0.228767 0.231033
45 1.87067 1.8463 1.89504 1.8872 1.863 1.9114 0.397539 0.367939 0.427138 0.393021 0.366858 0.419185 1.5938 1.56421 1.62339 1.61937 1.59032 1.64842 0.365343 0.348029 0.382657 0.360171 0.343114 0.377229 0.717583 0.713685 0.72148 0.72645 0.721853 0.731047 0.231312 0.230129 0.232495 0.228714 0.227555 0.229874
47 1.84925 1.82458 1.87393 1.86552 1.84105 1.89 0.391773 0.362999 0.420548 0.387464 0.361217 0.413712 1.5613 1.53197 1.59063 1.58601 1.55733 1.61469 0.357653 0.341646 0.37366 0.352979 0.33692 0.369037 0.704986 0.701587 0.708385 0.711514 0.707581 0.715447 0.228586 0.227523 0.229648 0.226043 0.225067 0.227019
48 1.83856 1.81378 1.86334 1.85472 1.83013 1.87931 0.389163 0.360717 0.41761 0.384529 0.359075 0.409982 1.54529 1.51609 1.5745 1.56959 1.54106 1.59812 0.354165 0.338782 0.369549 0.349364 0.333792 0.364936 0.699427 0.696228 0.702626 0.704942 0.701272 0.708612 0.227559 0.226361 0.228757 0.2245 0.22386 0.22514
50 1.81726 1.79233 1.84218 1.8332 1.80843 1.85797 0.384294 0.356876 0.411712 0.379664 0.355015 0.404314 1.51377 1.48479 1.54275 1.53726 1.50901 1.56551 0.347541 0.33357 0.361511 0.342179 0.327339 0.357018 0.68978 0.686961 0.692599 0.693478 0.690275 0.696681 0.225337 0.224552 0.226121 0.221714 0.220645 0.222784
51 1.80663 1.78164 1.83162 1.82248 1.79764 1.84731 0.381712 0.354701 0.408724 0.37775 0.353506 0.401994 1.49824 1.46937 1.52711 1.52137 1.49325 1.54948 0.343906 0.329991 0.357822 0.339271 0.325123 0.35342 0.685684 0.683003 0.688365 0.688499 0.685512 0.691487 0.224406 0.223634 0.225178 0.2211 0.219219 0.222981
53 1.78552 1.76045 1.81058 1.80113 1.77622 1.82605 0.377186 0.351256 0.403116 0.372864 0.349609 0.39612 1.46778 1.43917 1.4964 1.49012 1.46227 1.51797 0.337153 0.324223 0.350084 0.333029 0.319415 0.346642 0.678327 0.676024 0.680631 0.679832 0.677271 0.682394 0.2228 0.222139 0.223461 0.219293 0.218333 0.220252
55 1.76455 1.73945 1.78965 1.77993 1.75497 1.8049 0.373598 0.348406 0.39879 0.369164 0.346438 0.391891 1.43797 1.40952 1.46641 1.45955 1.4319 1.48719 0.331482 0.319029 0.343935 0.326857 0.313605 0.34011 0.672314 0.670217 0.67441 0.672646 0.670396 0.674896 0.220996 0.220431 0.221561 0.217843 0.216762 0.218924
57 1.74381 1.71857 1.76906 1.75892 1.73388 1.78395 0.368967 0.344449 0.393486 0.364843 0.342617 0.387068 1.40873 1.38045 1.43702 1.42963 1.40217 1.45708 0.325153 0.313084 0.337223 0.321757 0.308736 0.334778 0.667151 0.665238 0.669063 0.666678 0.664684 0.668673 0.219535 0.219069 0.22 0.216657 0.215608 0.217706
59 1.72329 1.69787 1.74871 1.73811 1.71296 1.76325 0.365233 0.341744 0.388722 0.36105 0.340126 0.381974 1.38015 1.35199 1.40831 1.40036 1.37307 1.42764 0.319841 0.308122 0.33156 0.31585 0.303968 0.327732 0.662967 0.661248 0.664686 0.661736 0.659951 0.663521 0.218749 0.218079 0.219419 0.215429 0.214461 0.216396
61 1.70295 1.67737 1.72853 1.71749 1.69224 1.74274 0.36161 0.338917 0.384303 0.357129 0.336186 0.378072 1.35223 1.3243 1.38015 1.37174 1.34466 1.39882 0.314814 0.303361 0.326268 0.311493 0.299173 0.323812 0.659485 0.657802 0.661169 0.657598 0.655962 0.659233 0.217763 0.217152 0.218375 0.214679 0.213944 0.215413
63 1.68282 1.65707 1.70857 1.69706 1.6717 1.72243 0.358065 0.335953 0.380178 0.354071 0.333767 0.374376 1.32499 1.29722 1.35276 1.34379 1.31689 1.37069 0.309933 0.298543 0.321322 0.306979 0.295088 0.318869 0.656495 0.654869 0.658121 0.654167 0.65261 0.655724 0.2174 0.216715 0.218085 0.213514 0.212535 0.214494
65 1.66289 1.63701 1.68877 1.67685 1.65138 1.70231 0.354741 0.333162 0.376319 0.351093 0.331585 0.370601 1.29841 1.27083 1.32599 1.31653 1.28981 1.34326 0.305263 0.293737 0.316789 0.302414 0.290348 0.31448 0.653972 0.652373 0.655572 0.651209 0.649671 0.652747 0.2169 0.216274 0.217526 0.213257 0.212446 0.214069
67 1.64318 1.61718 1.66919 1.65684 1.63129 1.6824 0.351094 0.330379 0.371808 0.347386 0.32844 0.366331 1.27257 1.24516 1.29997 1.28997 1.26342 1.31653 0.300455 0.288894 0.312017 0.297486 0.28531 0.309662 0.65175 0.650298 0.653201 0.648721 0.647235 0.650207 0.216347 0.215814 0.21688 0.212886 0.211844 0.213928
69 1.62372 1.59765 1.64978 1.63708 1.61147 1.66269 0.34761 0.327207 0.368014 0.343986 0.325938 0.362033 1.24745 1.22027 1.27463 1.26415 1.23775 1.29054 0.29571 0.284457 0.306963 0.292807 0.280429 0.305185 0.649875 0.648285 0.651464 0.64664 0.645219 0.64806 0.215637 0.214959 0.216315 0.211829 0.211011 0.212646
72 1.59502 1.56893 1.62111 1.60792 1.5823 1.63354 0.342278 0.323491 0.361065 0.338586 0.321689 0.355482 1.21117 1.18432 1.23802 1.22678 1.20066 1.25291 0.288943 0.277962 0.299924 0.286571 0.274314 0.298828 0.647408 0.645799 0.649018 0.643947 0.642453 0.645442 0.215049 0.214498 0.2156 0.211121 0.210461 0.211782
74 1.57623 1.55017 1.60229 1.58883 1.56325 1.6144 0.339116 0.321247 0.356986 0.33555 0.318695 0.352405 1.1879 1.16132 1.21448 1.20283 1.17691 1.22875 0.284912 0.273818 0.296006 0.2828 0.271302 0.294298 0.645933 0.644297 0.647568 0.642389 0.640833 0.643945 0.21462 0.214146 0.215095 0.211014 0.209858 0.212171
77 1.54864 1.52267 1.57461 1.56071 1.53523 1.58619 0.334508 0.317288 0.351729 0.331393 0.315348 0.347438 1.15445 1.1282 1.1807 1.16828 1.14262 1.19394 0.2786 0.26784 0.28936 0.276829 0.265347 0.28831 0.643998 0.642253 0.645743 0.640321 0.638721 0.64192 0.214027 0.213343 0.21471 0.209971 0.208857 0.211086
79 1.5306 1.50472 1.55648 1.54236 1.51699 1.56774 0.331208 0.314714 0.347703 0.328521 0.31331 0.343733 1.13299 1.10706 1.15892 1.14617 1.12069 1.17165 0.274898 0.264295 0.285501 0.273043 0.262192 0.283894 0.642702 0.640784 0.644621 0.639083 0.637421 0.640745 0.213671 0.213098 0.214245 0.209843 0.209233 0.210453
82 1.50417 1.47846 1.52987 1.5154 1.49023 1.54058 0.326622 0.311612 0.341632 0.324464 0.310115 0.338814 1.10229 1.07672 1.12786 1.1144 1.08921 1.13958 0.269167 0.258706 0.279628 0.267121 0.256799 0.277444 0.64108 0.639241 0.642919 0.637455 0.635737 0.639174 0.213435 0.212631 0.214238 0.2086 0.207593 0.209607
85 1.47844 1.45301 1.50388 1.48916 1.46426 1.51407 0.322084 0.308143 0.336024 0.31975 0.306659 0.332841 1.0732 1.04816 1.09823 1.0843 1.05949 1.1091 0.264259 0.25391 0.274609 0.26215 0.251688 0.272612 0.639501 0.637485 0.641516 0.635879 0.63405 0.637709 0.212602 0.211888 0.213316 0.208521 0.207759 0.209284
87 1.46171 1.43642 1.48701 1.47209 1.44736 1.49681 0.319363 0.305818 0.332908 0.316807 0.303998 0.329617 1.05468 1.02999 1.07938 1.06515 1.04065 1.08966 0.261124 0.251131 0.271118 0.258907 0.248687 0.269128 0.63842 0.636319 0.64052 0.634903 0.63301 0.636797 0.21241 0.211785 0.213035 0.208371 0.20719 0.209552
90 1.43724 1.41228 1.4622 1.44711 1.4227 1.47151 0.314933 0.302423 0.327442 0.313043 0.301502 0.324583 1.02829 1.00416 1.05241 1.03781 1.01374 1.06188 0.256257 0.246511 0.266004 0.254614 0.244381 0.264847 0.637011 0.634902 0.63912 0.63349 0.631502 0.635478 0.211959 0.211172 0.212747 0.207936 0.206722 0.209149
93 1.41354 1.38894 1.43815 1.42289 1.39886 1.44692 0.311196 0.299325 0.323067 0.309164 0.298505 0.319824 1.00334 0.979783 1.0269 1.01199 0.988354 1.03562 0.252029 0.242644 0.261413 0.25025 0.240394 0.260106 0.635561 0.633277 0.637844 0.632221 0.630189 0.634253 0.211504 0.210672 0.212336 0.207093 0.205641 0.208545
97 1.38312 1.35909 1.40715 1.39181 1.36837 1.41525 0.306035 0.295181 0.316888 0.303886 0.294363 0.313409 0.972301 0.949694 0.994908 0.979885 0.957018 1.00275 0.246639 0.237546 0.255731 0.2452 0.235117 0.255283 0.633665 0.631276 0.636053 0.630449 0.628163 0.632735 0.210827 0.210103 0.21155 0.2066 0.205468 0.207732
100 1.36116 1.33754 1.38479 1.36934 1.34636 1.39231 0.301959 0.292026 0.311892 0.300521 0.291251 0.309792 0.950564 0.928551 0.972576 0.957378 0.935068 0.979688 0.243055 0.234514 0.251596 0.241643 0.232153 0.251133 0.632315 0.629758 0.634873 0.629192 0.626798 0.631585 0.210233 0.209552 0.210913 0.206764 0.205258 0.20827
103 1.33986 1.31663 1.36309 1.34758 1.32506 1.3701 0.298459 0.288735 0.308184 0.296679 0.28793 0.305427 0.930162 0.908824 0.951499 0.936222 0.914502 0.957942 0.239237 0.231224 0.24725 0.237964 0.229006 0.246923 0.630978 0.628343 0.633612 0.627886 0.625355 0.630418 0.209729 0.20884 0.210618 0.205507 0.203953 0.207061
107 1.31259 1.28988 1.3353 1.3197 1.29774 1.34165 0.293586 0.284848 0.302323 0.292179 0.283976 0.300381 0.904704 0.884209 0.925199 0.909921 0.888955 0.930886 0.234608 0.227344 0.241872 0.233964 0.226047 0.241882 0.629114 0.626287 0.63194 0.62618 0.623488 0.628872 0.209249 0.208398 0.2101 0.205193 0.204087 0.206299
110 1.29294 1.27063 1.31525 1.29959 1.27806 1.32111 0.290145 0.281717 0.298573 0.288579 0.280484 0.296674 0.886949 0.867124 0.906775 0.891529 0.871138 0.91192 0.231682 0.225016 0.238347 0.230607 0.222856 0.238358 0.627828 0.624777 0.63088 0.625012 0.622207 0.627816 0.208688 0.20773 0.209646 0.204814 0.203308 0.20632
114 1.26779 1.24593 1.28965 1.27386 1.25285 1.29487 0.285465 0.277572 0.293359 0.2844 0.277286 0.291514 0.864775 0.845729 0.88382 0.868679 0.849038 0.88832 0.227716 0.22182 0.233612 0.226386 0.219655 0.233116 0.625937 0.622684 0.62919 0.62322 0.620176 0.626263 0.208055 0.206927 0.209184 0.204679 0.202884 0.206473
118 1.24377 1.22228 1.26526 1.24926 1.22869 1.26983 0.2812 0.273564 0.288836 0.278821 0.272396 0.285247 0.844257 0.826067 0.862448 0.84754 0.828668 0.866412 0.223769 0.218466 0.229072 0.22225 0.216536 0.227964 0.624095 0.620801 0.62739 0.621536 0.618248 0.624824 0.207327 0.206106 0.208547 0.203307 0.201419 0.205196
122 1.22083 1.19975 1.24192 1.22578 1.20561 1.24596 0.276686 0.268976 0.284396 0.27505 0.269008 0.281092 0.825338 0.80801 0.842666 0.828027 0.80989 0.846164 0.220343 0.21574 0.224945 0.21955 0.213849 0.225251 0.622414 0.618909 0.62592 0.619862 0.616416 0.623308 0.2067 0.205435 0.207965 0.203 0.201415 0.204585
126 1.19884 1.17808 1.21961 1.20332 1.18352 1.22312 0.272504 0.265198 0.27981 0.2705 0.2644 0.2766 0.807653 0.790983 0.824324 0.809844 0.792392 0.827297 0.217382 0.213517 0.221246 0.216536 0.2115 0.221572 0.620475 0.616785 0.624166 0.617985 0.614422 0.621547 0.206049 0.204735 0.207363 0.2022 0.200668 0.203732
130 1.17781 1.15734 1.19827 1.18182 1.16233 1.2013 0.268892 0.26147 0.276313 0.26725 0.261313 0.273187 0.791189 0.775075 0.807303 0.792956 0.776146 0.809766 0.214443 0.21112 0.217766 0.213029 0.208501 0.217556 0.61841 0.614479 0.622342 0.616129 0.61248 0.619777 0.205406 0.203968 0.206844 0.201464 0.199855 0.203074
135 1.15268 1.13256 1.1728 1.15617 1.13705 1.17529 0.264129 0.256527 0.27173 0.262657 0.257227 0.268088 0.772076 0.75662 0.787533 0.77341 0.757254 0.789566 0.21061 0.207569 0.213651 0.20975 0.204954 0.214546 0.615818 0.611824 0.619812 0.613725 0.609887 0.617563 0.204596 0.203186 0.206006 0.200114 0.198039 0.20219
139 1.13345 1.11361 1.1533 1.13659 1.11774 1.15544 0.260818 0.25323 0.268407 0.259529 0.253493 0.265564 0.757868 0.742998 0.772738 0.758964 0.743297 0.774631 0.208094 0.205109 0.211079 0.207721 0.203406 0.212037 0.61383 0.609568 0.618093 0.611811 0.607834 0.615787 0.203806 0.202271 0.205341 0.199793 0.197749 0.201836
144 1.11046 1.09098 1.12994 1.11316 1.09468 1.13163 0.256992 0.24922 0.264763 0.255814 0.24965 0.261979 0.741392 0.727034 0.755749 0.742084 0.727037 0.75713 0.204939 0.202352 0.207526 0.204307 0.200422 0.208192 0.611302 0.606853 0.615752 0.609228 0.605015 0.61344 0.202937 0.201072 0.204801 0.198814 0.197056 0.200573
149 1.08851 1.06934 1.10768 1.09084 1.07268 1.10899 0.253269 0.245803 0.260736 0.251736 0.245042 0.258429 0.726015 0.712138 0.739893 0.726532 0.711975 0.741088 0.202257 0.199993 0.204521 0.202357 0.199081 0.205633 0.60854 0.603842 0.613239 0.60672 0.60235 0.61109 0.202196 0.20056 0.203832 0.198507 0.19694 0.200075
154 1.06759 1.04879 1.0864 1.06954 1.05171 1.08736 0.249767 0.242414 0.257121 0.247779 0.24085 0.254707 0.711735 0.698382 0.725088 0.712053 0.698003 0.726102 0.199427 0.197237 0.201616 0.199386 0.196 0.202771 0.605649 0.600641 0.610658 0.603992 0.599218 0.608766 0.200855 0.19914 0.20257 0.197471 0.195804 0.199139
159 1.04753 1.02901 1.06604 1.04911 1.03159 1.06663 0.24649 0.239588 0.253391 0.244793 0.238391 0.251195 0.698347 0.685316 0.711378 0.698527 0.684944 0.712109 0.197055 0.194973 0.199137 0.197571 0.194881 0.200262 0.602851 0.597471 0.60823 0.601143 0.596078 0.606208 0.200002 0.198104 0.2019 0.196507 0.194291 0.198723
164 1.02838 1.01028 1.04647 1.02964 1.01248 1.0468 0.243206 0.236558 0.249854 0.241521 0.235594 0.247448 0.685857 0.673291 0.698423 0.685864 0.672636 0.699092 0.194571 0.192544 0.196598 0.195121 0.192396 0.197847 0.599865 0.594362 0.605369 0.598262 0.592918 0.603606 0.199029 0.196797 0.201261 0.1956 0.19353 0.19767
170 1.00632 0.988695 1.02395 1.00733 0.99062 1.02404 0.239478 0.233272 0.245683 0.238179 0.232144 0.244213 0.671782 0.659628 0.683937 0.671764 0.65908 0.684449 0.191818 0.189882 0.193754 0.192629 0.189438 0.195819 0.596032 0.590246 0.601819 0.59467 0.58917 0.60017 0.197771 0.195487 0.200056 0.194021 0.191596 0.196447
175 0.98875 0.971543 1.00596 0.989491 0.973181 1.0058 0.236735 0.230846 0.242624 0.234607 0.22833 0.240884 0.660816 0.649047 0.672585 0.660727 0.648394 0.673061 0.189867 0.187854 0.191881 0.19015 0.187552 0.192748 0.592935 0.586882 0.598988 0.59154 0.585807 0.597274 0.196571 0.19442 0.198722 0.193214 0.190903 0.195525
181 0.968602 0.951802 0.985401 0.969039 0.953154 0.984924 0.233408 0.227919 0.238898 0.232107 0.226459 0.237755 0.64845 0.637052 0.659847 0.648323 0.636504 0.660142 0.187396 0.185392 0.1894 0.1879 0.185358 0.190442 0.589008 0.582785 0.595231 0.587825 0.581864 0.593786 0.195127 0.193003 0.19725 0.191907 0.189767 0.194048
187 0.94931 0.932926 0.965694 0.949515 0.934018 0.965012 0.230035 0.224715 0.235354 0.229029 0.223767 0.234291 0.636749 0.625865 0.647634 0.636665 0.625275 0.648055 0.18501 0.182799 0.187222 0.185393 0.18261 0.188176 0.584919 0.578485 0.591352 0.583841 0.577631 0.59005 0.193773 0.191385 0.196162 0.1907 0.187947 0.193453
194 0.927911 0.912016 0.943806 0.927875 0.912823 0.942928 0.226818 0.221839 0.231798 0.225493 0.220879 0.230106 0.624088 0.613684 0.634493 0.624004 0.613151 0.634857 0.18258 0.180326 0.184833 0.182579 0.179922 0.185235 0.580169 0.573466 0.586872 0.579263 0.572845 0.585682 0.192086 0.189552 0.194619 0.189007 0.18661 0.191404
200 0.910372 0.894852 0.925891 0.910177 0.895528 0.924825 0.223573 0.218876 0.228271 0.222707 0.218009 0.227406 0.613877 0.603766 0.623988 0.61378 0.603333 0.624227 0.18038 0.178339 0.18242 0.180979 0.178387 0.18357 0.575987 0.569046 0.582928 0.57511 0.568587 0.581632 0.190265 0.18762 0.192911 0.1878 0.184743 0.190857
207 0.890861 0.875735 0.905987 0.890469 0.87623 0.904709 0.220569 0.215844 0.225295 0.218793 0.21412 0.223466 0.602752 0.59318 0.612323 0.602691 0.5928 0.612583 0.178204 0.176031 0.180377 0.178 0.17514 0.18086 0.571 0.563865 0.578135 0.570298 0.563413 0.577183 0.188694 0.185952 0.191436 0.185964 0.183461 0.188468
214 0.872272 0.857581 0.886962 0.871688 0.857856 0.885521 0.217092 0.212621 0.221563 0.216007 0.21098 0.221034 0.592227 0.583089 0.601364 0.59223 0.582842 0.601618 0.176024 0.173673 0.178376 0.175971 0.173406 0.178537 0.56597 0.558608 0.573332 0.565347 0.558299 0.572395 0.18678 0.184031 0.189528 0.1847 0.181766 0.187634
221 0.854549 0.840284 0.868814 0.853841 0.840441 0.867242 0.214594 0.210084 0.219103 0.212721 0.208681 0.216762 0.582389 0.573683 0.591095 0.582409 0.573435 0.591382 0.174016 0.171694 0.176339 0.173964 0.171716 0.176212 0.560827 0.553527 0.568128 0.560377 0.553247 0.567507 0.185184 0.182394 0.187973 0.182671 0.179826 0.185517
229 0.835331 0.821507 0.849155 0.83448 0.821488 0.847473 0.211202 0.207004 0.2154 0.210193 0.206307 0.214078 0.57185 0.563539 0.580161 0.571946 0.56339 0.580502 0.171953 0.169638 0.174269 0.171714 0.16938 0.174049 0.554791 0.547392 0.56219 0.554641 0.54759 0.561692 0.183055 0.180377 0.185733 0.180793 0.178061 0.183525
236 0.81928 0.805831 0.832729 0.818378 0.805784 0.830971 0.208494 0.204627 0.212361 0.207571 0.203443 0.2117 0.563155 0.555202 0.571109 0.563326 0.555135 0.571517 0.169935 0.167673 0.172197 0.169436 0.16708 0.171791 0.549684 0.542302 0.557066 0.549376 0.542355 0.556398 0.181404 0.178675 0.184133 0.178593 0.175005 0.182181
244 0.801763 0.788627 0.8149 0.800813 0.788592 0.813035 0.205441 0.20152 0.209362 0.205179 0.201406 0.208951 0.553747 0.546232 0.561262 0.554057 0.546359 0.561755 0.167898 0.166012 0.169784 0.167907 0.165531 0.170283 0.543913 0.536244 0.551582 0.543816 0.536471 0.551161 0.179182 0.176307 0.182056 0.177121 0.174573 0.17967
252 0.785155 0.772347 0.797962 0.784112 0.772197 0.796026 0.202637 0.198856 0.206418 0.202093 0.198357 0.205829 0.545018 0.537806 0.552231 0.545353 0.537934 0.552772 0.165869 0.163907 0.167832 0.165979 0.164058 0.167899 0.538014 0.530396 0.545633 0.5381 0.530699 0.545502 0.177235 0.17436 0.180109 0.1752 0.172481 0.177919
261 0.767303 0.754807 0.779798 0.766277 0.754695 0.777859 0.199492 0.195875 0.203109 0.199343 0.195725 0.20296 0.53582 0.529081 0.542558 0.536252 0.529171 0.543333 0.163994 0.161943 0.166045 0.163807 0.161713 0.165901 0.531484 0.52388 0.539088 0.531805 0.524494 0.539117 0.174871 0.172089 0.177654 0.172221 0.1694 0.175043
270 0.750426 0.738229 0.762623 0.749417 0.738143 0.760692 0.196427 0.192878 0.199976 0.196457 0.192836 0.200078 0.527204 0.520742 0.533666 0.527668 0.52093 0.534406 0.161976 0.159993 0.163958 0.161729 0.159308 0.164149 0.524983 0.517435 0.532532 0.525376 0.518162 0.532589 0.172955 0.170226 0.175684 0.170829 0.167791 0.173867
279 0.734432 0.722542 0.746322 0.733467 0.722516 0.744418 0.193886 0.190666 0.197106 0.194043 0.190575 0.19751 0.519104 0.512967 0.52524 0.519755 0.513288 0.526223 0.160004 0.158054 0.161955 0.160264 0.158343 0.162185 0.518956 0.511387 0.526525 0.51928 0.512022 0.526538 0.170747 0.168094 0.1734 0.169129 0.16655 0.171707
288 0.719262 0.707672 0.730852 0.718334 0.707653 0.729016 0.191055 0.187804 0.194306 0.191543 0.188305 0.194781 0.511557 0.505643 0.517471 0.512148 0.50589 0.518406 0.158241 0.15634 0.160141 0.158279 0.155952 0.160605 0.512942 0.505363 0.520521 0.513434 0.506234 0.520633 0.168759 0.166023 0.171496 0.167086 0.164717 0.169455
298 0.703242 0.691927 0.714556 0.70241 0.692072 0.712748 0.188157 0.185205 0.191109 0.18855 0.185489 0.191611 0.503657 0.497794 0.509519 0.504352 0.498274 0.510429 0.15629 0.154269 0.15831 0.156629 0.155158 0.158099 0.506364 0.498658 0.51407 0.507032 0.499827 0.514238 0.166567 0.163784 0.169351 0.164386 0.161698 0.167074
308 0.688006 0.677043 0.69897 0.68739 0.677395 0.697386 0.185492 0.182897 0.188087 0.186021 0.182675 0.189367 0.496248 0.490663 0.501834 0.497156 0.491201 0.503111 0.154686 0.152563 0.156808 0.154779 0.153446 0.156112 0.500528 0.492968 0.508088 0.501262 0.494081 0.508443 0.164737 0.162127 0.167346 0.163293 0.160856 0.16573
318 0.673693 0.663016 0.684371 0.673079 0.663361 0.682797 0.182892 0.180105 0.185679 0.183707 0.180344 0.18707 0.489483 0.48401 0.494956 0.490294 0.484452 0.496136 0.153053 0.150928 0.155179 0.1531 0.151202 0.154999 0.494572 0.486905 0.50224 0.495282 0.488115 0.502449 0.162727 0.15981 0.165643 0.161057 0.158193 0.163922
329 0.658764 0.648406 0.669121 0.658272 0.648897 0.667648 0.180222 0.177845 0.182599 0.180943 0.177743 0.184143 0.482315 0.476898 0.487732 0.483188 0.477441 0.488934 0.151506 0.149488 0.153524 0.151379 0.149656 0.153101 0.488292 0.480914 0.495669 0.489218 0.482186 0.49625 0.160845 0.158355 0.163335 0.159014 0.156164 0.161864
340 0.64459 0.63459 0.65459 0.644291 0.635189 0.653393 0.177653 0.17526 0.180046 0.178107 0.174987 0.181228 0.475582 0.470357 0.480808 0.476551 0.470931 0.482172 0.149622 0.147306 0.151939 0.149786 0.147754 0.151817 0.482791 0.475419 0.490163 0.483764 0.476892 0.490636 0.159143 0.156467 0.161819 0.157557 0.15511 0.160004
352 0.630079 0.620359 0.639799 0.62988 0.621131 0.638629 0.175153 0.172794 0.177513 0.175679 0.172648 0.178709 0.46889 0.463563 0.474217 0.469856 0.464266 0.475446 0.148171 0.145792 0.15055 0.147743 0.145901 0.149585 0.476819 0.46981 0.483828 0.477974 0.471293 0.484654 0.157325 0.155015 0.159634 0.155729 0.153414 0.158044
363 0.617543 0.608138 0.626949 0.617439 0.608932 0.625945 0.172735 0.170516 0.174954 0.173879 0.170947 0.17681 0.463058 0.457735 0.468381 0.463955 0.458398 0.469512 0.14662 0.144266 0.148975 0.146729 0.144873 0.148584 0.471984 0.465005 0.478962 0.472988 0.466378 0.479599 0.156002 0.153474 0.15853 0.154714 0.15278 0.156648
376 0.60359 0.594486 0.612694 0.603611 0.595425 0.611796 0.170002 0.167784 0.17222 0.171086 0.168169 0.174002 0.456597 0.451292 0.461903 0.457487 0.451933 0.463042 0.14512 0.142753 0.147488 0.144307 0.141973 0.146641 0.46643 0.459551 0.473308 0.467613 0.461171 0.474054 0.154171 0.151749 0.156594 0.152871 0.150871 0.154872
388 0.591532 0.582736 0.600328 0.591714 0.583779 0.599648 0.167747 0.165396 0.170098 0.168971 0.165914 0.172029 0.451081 0.445778 0.456383 0.452008 0.446449 0.457567 0.143445 0.141084 0.145806 0.143264 0.141431 0.145097 0.461565 0.454939 0.468191 0.462859 0.456534 0.469184 0.152818 0.150544 0.155093 0.151629 0.149054 0.154203
401 0.579238 0.570693 0.587782 0.579623 0.571906 0.58734 0.165369 0.163192 0.167547 0.1661 0.162586 0.169614 0.445412 0.440085 0.450739 0.446525 0.440908 0.452143 0.142227 0.139903 0.14455 0.141564 0.138736 0.144392 0.456693 0.450095 0.463291 0.458129 0.451977 0.464282 0.151296 0.148997 0.153595 0.150764 0.148441 0.153088
415 0.566808 0.558586 0.575029 0.567327 0.559851 0.574803 0.16291 0.160841 0.16498 0.163864 0.160843 0.166885 0.439764 0.434397 0.445132 0.440699 0.435168 0.44623 0.140704 0.138342 0.143067 0.139957 0.137658 0.142257 0.451802 0.445568 0.458036 0.453359 0.447434 0.459285 0.1499 0.147799 0.152001 0.149193 0.147033 0.151353
429 0.555101 0.547178 0.563023 0.555849 0.548679 0.563018 0.160561 0.158453 0.16267 0.161036 0.157775 0.164297 0.434348 0.428978 0.439717 0.435361 0.429813 0.440909 0.139214 0.137116 0.141313 0.138321 0.136201 0.140442 0.447516 0.441335 0.453696 0.449095 0.443348 0.454842 0.148724 0.146737 0.150712 0.147936 0.146284 0.149587
443 0.544167 0.536617 0.551718 0.545059 0.538169 0.55195 0.158214 0.15621 0.160219 0.15905 0.156287 0.161813 0.429479 0.424066 0.434891 0.430503 0.424953 0.436053 0.13782 0.135861 0.13978 0.137171 0.134817 0.139526 0.443504 0.437616 0.449392 0.445119 0.439526 0.450713 0.147116 0.145283 0.148949 0.145829 0.143731 0.147926
458 0.533217 0.525977 0.540457 0.534263 0.527564 0.540962 0.156235 0.154225 0.158244 0.157036 0.154039 0.160033 0.424571 0.41916 0.429982 0.425503 0.420051 0.430956 0.136669 0.134598 0.138741 0.135714 0.133523 0.137906 0.439198 0.433606 0.444791 0.440855 0.4357 0.446009 0.145933 0.144072 0.147793 0.145114 0.143484 0.146745
474 0.522284 0.515312 0.529256 0.523596 0.517118 0.530074 0.153622 0.15173 0.155515 0.154729 0.152075 0.157382 0.419706 0.414279 0.425133 0.420566 0.415132 0.425999 0.135304 0.133548 0.13706 0.134193 0.132244 0.136141 0.435199 0.429991 0.440408 0.436796 0.43177 0.441823 0.144912 0.143187 0.146638 0.143679 0.142061 0.145296
490 0.512075 0.505445 0.518704 0.513551 0.50726 0.519842 0.151716 0.149845 0.153587 0.152757 0.149894 0.15562 0.415113 0.409905 0.42032 0.41602 0.410695 0.421344 0.13409 0.132282 0.135898 0.133393 0.131687 0.135099 0.431126 0.426028 0.436225 0.433041 0.428149 0.437933 0.143282 0.141453 0.14511 0.14225 0.139987 0.144513
506 0.502538 0.49615 0.508926 0.504127 0.498006 0.510249 0.149633 0.147907 0.151358 0.1507 0.147874 0.153526 0.410909 0.405694 0.416124 0.411689 0.406481 0.416897 0.132896 0.131087 0.134705 0.131793 0.129595 0.133991 0.427749 0.422758 0.432741 0.429372 0.424696 0.434047 0.142169 0.140526 0.143813 0.140714 0.13891 0.142519
523 0.493059 0.487057 0.499061 0.494764 0.488848 0.500679 0.14769 0.146103 0.149277 0.1483 0.145274 0.151326 0.406657 0.401516 0.411797 0.407464 0.402374 0.412554 0.131565 0.129806 0.133324 0.130629 0.128854 0.132403 0.42396 0.419109 0.428811 0.425726 0.421119 0.430334 0.140998 0.13917 0.142826 0.139536 0.13772 0.141351
541 0.483669 0.478054 0.489284 0.485572 0.479891 0.491252 0.145535 0.143732 0.147337 0.14675 0.144495 0.149005 0.402523 0.397607 0.407439 0.40329 0.398324 0.408256 0.130541 0.128977 0.132105 0.128793 0.126921 0.130665 0.420324 0.415819 0.424828 0.422178 0.417908 0.426449 0.140037 0.138546 0.141527 0.138221 0.136644 0.139799
559 0.474927 0.469584 0.48027 0.47704 0.471532 0.482548 0.143792 0.142141 0.145443 0.144229 0.142374 0.146083 0.398544 0.393709 0.403378 0.399475 0.394619 0.404331 0.129349 0.127756 0.130942 0.12885 0.127489 0.130211 0.416835 0.41253 0.421141 0.418786 0.414518 0.423054 0.138831 0.137502 0.140159 0.137064 0.135243 0.138886
578 0.466368 0.461354 0.471382 0.468601 0.463299 0.473903 0.141745 0.140039 0.143451 0.142521 0.140994 0.144049 0.394725 0.390122 0.399327 0.395611 0.390914 0.400309 0.128516 0.127074 0.129959 0.127271 0.125862 0.128681 0.413502 0.409343 0.41766 0.415281 0.411298 0.419263 0.137645 0.135977 0.139313 0.135914 0.134025 0.137804
597 0.458405 0.453664 0.463146 0.46076 0.455679 0.465841 0.139804 0.138265 0.141343 0.140536 0.138589 0.142482 0.391236 0.38666 0.395811 0.39201 0.387436 0.396584 0.127539 0.126031 0.129047 0.126057 0.124447 0.127667 0.410352 0.406277 0.414427 0.412074 0.408052 0.416097 0.136314 0.13457 0.138059 0.135021 0.133614 0.136429
617 0.45052 0.446069 0.454972 0.453025 0.448154 0.457897 0.138163 0.136738 0.139588 0.1387 0.136782 0.140618 0.387746 0.383541 0.391951 0.388614 0.384317 0.392911 0.126382 0.12487 0.127893 0.125607 0.124429 0.126786 0.407051 0.403178 0.410925 0.408959 0.405264 0.412653 0.134978 0.13369 0.136265 0.134114 0.132698 0.135531
638 0.442789 0.438506 0.447073 0.445491 0.440781 0.4502 0.136463 0.134825 0.138101 0.137207 0.135842 0.138573 0.384294 0.380248 0.38834 0.385238 0.38118 0.389296 0.125478 0.124121 0.126834 0.124014 0.122294 0.125735 0.40381 0.400049 0.407571 0.405788 0.402047 0.409529 0.134086 0.132636 0.135536 0.132757 0.131454 0.13406
660 0.43536 0.431239 0.439481 0.438181 0.433586 0.442776 0.134631 0.133277 0.135985 0.135279 0.133504 0.137053 0.381107 0.377285 0.384929 0.382012 0.378139 0.385886 0.12441 0.123022 0.125799 0.123164 0.121446 0.124882 0.400717 0.39693 0.404503 0.402711 0.39914 0.406283 0.133065 0.131471 0.134659 0.132293 0.130739 0.133847
682 0.428375 0.424395 0.432354 0.431381 0.426782 0.435979 0.132682 0.131142 0.134221 0.133807 0.132049 0.135566 0.378137 0.374419 0.381855 0.379016 0.37529 0.382741 0.123651 0.122391 0.124911 0.12225 0.120862 0.123638 0.397831 0.394245 0.401417 0.399861 0.39643 0.403291 0.132098 0.130745 0.133451 0.131114 0.129827 0.132401
705 0.421581 0.417703 0.42546 0.424665 0.420213 0.429117 0.131304 0.129587 0.133021 0.131579 0.130024 0.133133 0.375344 0.371932 0.378755 0.376133 0.372636 0.37963 0.122798 0.121637 0.123959 0.121507 0.120556 0.122459 0.394929 0.391437 0.398422 0.396909 0.393467 0.40035 0.131104 0.13004 0.132169 0.1302 0.128759 0.131641
729 0.414939 0.411107 0.418771 0.418304 0.413789 0.422819 0.12941 0.1279 0.13092 0.130486 0.129262 0.131709 0.372628 0.369358 0.375897 0.373474 0.370134 0.376813 0.1219 0.120784 0.123016 0.120664 0.119637 0.121692 0.392099 0.388836 0.395363 0.394111 0.390821 0.3974 0.130253 0.129095 0.131411 0.129121 0.127659 0.130584
753 0.408898 0.405011 0.412785 0.41239 0.407979 0.416801 0.128045 0.1263 0.12979 0.129036 0.128149 0.129923 0.370123 0.367107 0.373139 0.371049 0.367873 0.374225 0.121324 0.120549 0.1221 0.119986 0.118773 0.121199 0.389224 0.386072 0.392376 0.391439 0.388271 0.394607 0.129271 0.127969 0.130574 0.128579 0.126985 0.130172
779 0.40273 0.398915 0.406545 0.406248 0.401901 0.410596 0.126653 0.124884 0.128422 0.126721 0.125538 0.127905 0.367747 0.364785 0.370709 0.368577 0.36553 0.371623 0.120722 0.119704 0.121741 0.1188 0.11758 0.12002 0.386469 0.383462 0.389476 0.388525 0.385463 0.391588 0.128261 0.127053 0.12947 0.127736 0.126398 0.129074
805 0.396976 0.393164 0.400788 0.400678 0.396361 0.404994 0.125094 0.123394 0.126794 0.125207 0.12344 0.126975 0.365786 0.362941 0.36863 0.366441 0.363691 0.369191 0.120071 0.119102 0.121041 0.118007 0.117037 0.118977 0.383965 0.380852 0.387077 0.385929 0.382938 0.38892 0.127457 0.126114 0.128801 0.126736 0.12528 0.128191
832 0.391325 0.387523 0.395128 0.395358 0.39103 0.399685 0.123637 0.122163 0.125111 0.123536 0.121933 0.125138 0.363675 0.361008 0.366342 0.364512 0.361774 0.367251 0.119684 0.118679 0.120689 0.117607 0.116564 0.118651 0.381378 0.378507 0.384249 0.383376 0.380443 0.386308 0.126459 0.125405 0.127514 0.126479 0.125239 0.127718
860 0.385961 0.382088 0.389835 0.390017 0.385682 0.394352 0.122361 0.120508 0.124215 0.121679 0.120038 0.123319 0.361908 0.359434 0.364383 0.362672 0.360158 0.365186 0.119065 0.11818 0.119951 0.116907 0.116095 0.117719 0.378889 0.376059 0.381718 0.380769 0.377878 0.383659 0.125922 0.124669 0.127176 0.125014 0.123507 0.126522
889 0.38077 0.376962 0.384578 0.385036 0.380692 0.389379 0.121002 0.119265 0.122739 0.120529 0.118835 0.122222 0.360165 0.35779 0.362541 0.360894 0.35854 0.363248 0.118386 0.117452 0.11932 0.11665 0.115721 0.117579 0.376398 0.373671 0.379125 0.378366 0.375423 0.381308 0.125182 0.124081 0.126282 0.12425 0.122721 0.125779
919 0.375651 0.371737 0.379564 0.380174 0.375903 0.384445 0.11962 0.118173 0.121068 0.118886 0.117346 0.120426 0.358518 0.356311 0.360725 0.359456 0.357345 0.361568 0.117976 0.116994 0.118957 0.11645 0.115572 0.117328 0.373874 0.371086 0.376662 0.376025 0.373436 0.378614 0.124155 0.122838 0.125472 0.123821 0.122261 0.125382
950 0.370913 0.366973 0.374853 0.375566 0.371178 0.379953 0.11821 0.116303 0.120117 0.117836 0.116337 0.119334 0.35717 0.35505 0.35929 0.357981 0.355937 0.360025 0.117478 0.116583 0.118373 0.116293 0.11505 0.117536 0.371559 0.368826 0.374292 0.373773 0.371116 0.376431 0.123233 0.122144 0.124321 0.123386 0.122493 0.124279
982 0.366165 0.362167 0.370164 0.371188 0.366885 0.375491 0.117114 0.115437 0.118792 0.116386 0.115269 0.117503 0.355796 0.353751 0.357841 0.3565 0.354589 0.358412 0.117176 0.116142 0.118209 0.115214 0.114421 0.116008 0.369239 0.366544 0.371933 0.371535 0.368862 0.374208 0.122816 0.121736 0.123897 0.122157 0.121197 0.123117
1015 0.361639 0.357711 0.365567 0.366753 0.362499 0.371008 0.11579 0.114198 0.117382 0.115007 0.112807 0.117207 0.354582 0.352775 0.356389 0.35524 0.35343 0.35705 0.116835 0.116052 0.117617 0.114743 0.11396 0.115525 0.366859 0.364269 0.369449 0.369383 0.366863 0.371902 0.12171 0.120604 0.122816 0.1221 0.121068 0.123132
1049 0.35732 0.353396 0.361244 0.362758 0.35847 0.367046 0.114659 0.113194 0.116124 0.114193 0.112044 0.116342 0.353455 0.351644 0.355266 0.354108 0.352294 0.355923 0.116363 0.115648 0.117079 0.114421 0.113598 0.115245 0.364823 0.362244 0.367402 0.366954 0.364355 0.369553 0.121071 0.120227 0.121916 0.120686 0.119379 0.121992
1084 0.353058 0.34918 0.356936 0.358866 0.354702 0.363031 0.113331 0.111791 0.11487 0.112843 0.110709 0.114976 0.352329 0.350617 0.354041 0.353154 0.351387 0.354922 0.11609 0.115218 0.116962 0.114121 0.113419 0.114824 0.36262 0.360218 0.365022 0.364971 0.362389 0.367554 0.120408 0.119512 0.121304 0.120829 0.119379 0.122278
1121 0.348985 0.345124 0.352846 0.354952 0.350715 0.359189 0.112067 0.110628 0.113506 0.111593 0.109564 0.113621 0.351328 0.349636 0.353019 0.352207 0.350498 0.353916 0.115812 0.114972 0.116652 0.114443 0.11354 0.115346 0.360609 0.358149 0.36307 0.362794 0.360094 0.365495 0.11979 0.118767 0.120813 0.119764 0.118497 0.121032
1159 0.345092 0.341277 0.348906 0.351358 0.347182 0.355533 0.111169 0.109707 0.112632 0.110993 0.108958 0.113027 0.350439 0.348808 0.35207 0.351178 0.349543 0.352814 0.115743 0.114823 0.116663 0.113486 0.112823 0.114149 0.358493 0.356026 0.360961 0.360834 0.358132 0.363535 0.119212 0.118228 0.120197 0.119179 0.117949 0.120408
1198 0.341379 0.337636 0.345121 0.348007 0.34396 0.352055 0.11008 0.108621 0.111538 0.110421 0.108403 0.11244 0.349694 0.348194 0.351194 0.350268 0.348771 0.351764 0.115233 0.114554 0.115911 0.113529 0.11279 0.114267 0.356458 0.354093 0.358822 0.358895 0.356213 0.361578 0.118259 0.117475 0.119043 0.118143 0.116578 0.119707
1238 0.337813 0.334137 0.341489 0.344536 0.340511 0.348562 0.109106 0.107732 0.110481 0.109 0.10741 0.11059 0.348923 0.347321 0.350525 0.349636 0.348293 0.350979 0.11508 0.114344 0.115815 0.113436 0.112392 0.114479 0.354597 0.352024 0.357169 0.357042 0.354385 0.359699 0.117947 0.116762 0.119132 0.117729 0.116229 0.119228
1280 0.33432 0.330774 0.337866 0.341332 0.337491 0.345173 0.108243 0.106779 0.109707 0.108357 0.106651 0.110063 0.348351 0.346883 0.349818 0.348921 0.347468 0.350374 0.114849 0.114039 0.115659 0.113293 0.11258 0.114005 0.352598 0.350048 0.355148 0.355013 0.352332 0.357695 0.117178 0.116261 0.118094 0.117414 0.11585 0.118978
1323 0.330935 0.327476 0.334394 0.338335 0.334575 0.342096 0.10712 0.105747 0.108493 0.1077 0.105955 0.109445 0.347494 0.346027 0.348961 0.348091 0.346605 0.349576 0.114794 0.114095 0.115493 0.112164 0.111233 0.113095 0.350877 0.348261 0.353492 0.353251 0.35049 0.356013 0.116771 0.115771 0.117772 0.116093 0.114417 0.117768
1367 0.327767 0.324412 0.331122 0.335506 0.331898 0.339115 0.106455 0.105354 0.107556 0.107207 0.10578 0.108634 0.346964 0.345538 0.348391 0.347609 0.346395 0.348823 0.114782 0.114178 0.115385 0.112929 0.111965 0.113892 0.348853 0.346226 0.351479 0.351621 0.348927 0.354314 0.116212 0.115269 0.117155 0.116371 0.115011 0.117732
1413 0.324816 0.321504 0.328128 0.332717 0.329118 0.336315 0.105486 0.104265 0.106706 0.105843 0.104543 0.107143 0.34631 0.344843 0.347777 0.347007 0.345641 0.348372 0.114359 0.113532 0.115187 0.112864 0.112019 0.11371 0.347092 0.344573 0.34961 0.349764 0.347013 0.352515 0.115404 0.114334 0.116474 0.115679 0.114224 0.117133
1461 0.321836 0.31852 0.325152 0.3301 0.326631 0.33357 0.104753 0.103659 0.105847 0.105479 0.104082 0.106875 0.345802 0.344286 0.347318 0.346605 0.345359 0.347851 0.114261 0.113433 0.115089 0.112993 0.111774 0.114212 0.345132 0.34252 0.347745 0.348042 0.345335 0.350749 0.114904 0.113935 0.115873 0.11535 0.114096 0.116604
1510 0.318995 0.315931 0.322059 0.327524 0.324173 0.330875 0.103916 0.102638 0.105195 0.104986 0.10359 0.106382 0.345359 0.34394 0.346779 0.345932 0.344609 0.347255 0.114006 0.113066 0.114946 0.112371 0.111667 0.113076 0.343421 0.340871 0.34597 0.346336 0.343603 0.349068 0.114471 0.113465 0.115478 0.114086 0.112593 0.115578
1561 0.316228 0.313146 0.319311 0.324939 0.321601 0.328277 0.103147 0.10202 0.104274 0.10425 0.102608 0.105892 0.344878 0.343508 0.346248 0.345487 0.344219 0.346755 0.1141 0.113252 0.114948 0.111607 0.110625 0.112589 0.34181 0.339255 0.344365 0.344624 0.341725 0.347522 0.11378 0.11292 0.11464 0.114064 0.112623 0.115506
1614 0.313634 0.310612 0.316657 0.322724 0.319573 0.325875 0.102422 0.101125 0.103719 0.103421 0.101764 0.105079 0.344263 0.342898 0.345628 0.345066 0.343828 0.346303 0.113955 0.113339 0.114571 0.112343 0.111388 0.113297 0.340013 0.337396 0.34263 0.343045 0.340093 0.345997 0.113253 0.112323 0.114183 0.113643 0.111916 0.11537
1668 0.311203 0.308232 0.314174 0.320467 0.317303 0.32363 0.101661 0.100422 0.102901 0.103 0.101364 0.104636 0.344018 0.342652 0.345383 0.344655 0.343476 0.345835 0.113871 0.113129 0.114614 0.112143 0.111291 0.112995 0.338402 0.335797 0.341006 0.341553 0.33877 0.344337 0.112918 0.111886 0.11395 0.113443 0.112013 0.114873
1724 0.30878 0.305905 0.311655 0.318652 0.315632 0.321672 0.10098 0.0998271 0.102132 0.102693 0.101259 0.104127 0.343595 0.342173 0.345017 0.344314 0.343106 0.345522 0.113645 0.112607 0.114683 0.111879 0.111509 0.112248 0.336742 0.334168 0.339316 0.339932 0.337155 0.342709 0.112365 0.111515 0.113216 0.112971 0.112106 0.113836
1782 0.306316 0.303522 0.30911 0.316601 0.313569 0.319633 0.100169 0.0989804 0.101358 0.102664 0.10099 0.104339 0.343025 0.341814 0.344236 0.343748 0.342565 0.34493 0.113465 0.112676 0.114254 0.111514 0.110707 0.112322 0.335171 0.332521 0.33782 0.33839 0.335482 0.341298 0.111902 0.11091 0.112894 0.112514 0.111633 0.113396
1842 0.30421 0.301407 0.307012 0.314737 0.311817 0.317656 0.0995633 0.098253 0.100874 0.101629 0.100303 0.102954 0.342666 0.341394 0.343937 0.343361 0.342209 0.344512 0.113539 0.112675 0.114402 0.111521 0.110771 0.112272 0.33357 0.330969 0.336171 0.336979 0.334036 0.339922 0.111382 0.110459 0.112304 0.1119 0.111019 0.112781
1904 0.30214 0.299379 0.304901 0.313065 0.310213 0.315917 0.0987735 0.0976475 0.0998995 0.101186 0.100084 0.102288 0.342432 0.341057 0.343807 0.343094 0.341981 0.344208 0.113449 0.112568 0.11433 0.111614 0.110695 0.112534 0.33209 0.32953 0.334649 0.335401 0.332537 0.338265 0.111063 0.110185 0.111941 0.111293 0.109713 0.112873
1968 0.300193 0.29768 0.302705 0.311339 0.308636 0.314043 0.0982429 0.0971935 0.0992922 0.100821 0.0997475 0.101895 0.341915 0.340658 0.343172 0.342826 0.341746 0.343907 0.113061 0.112472 0.113651 0.111564 0.110407 0.112722 0.330564 0.327888 0.33324 0.334057 0.331084 0.33703 0.110445 0.109405 0.111485 0.111014 0.109425 0.112603
2035 0.298144 0.295673 0.300615 0.309688 0.307018 0.312358 0.0974429 0.0964242 0.0984616 0.0999072 0.0988467 0.100968 0.341677 0.340363 0.342992 0.342455 0.341298 0.343611 0.113235 0.112453 0.114016 0.111343 0.110325 0.11236 0.329212 0.326555 0.331869 0.332549 0.3297 0.335397 0.10981 0.10861 0.11101 0.110364 0.109461 0.111268
2103 0.296201 0.293839 0.298562 0.308174 0.305508 0.31084 0.0971204 0.09629 0.0979509 0.0997857 0.0985652 0.101006 0.341381 0.340105 0.342657 0.342082 0.340987 0.343178 0.113116 0.112198 0.114035 0.110793 0.110015 0.11157 0.327631 0.325067 0.330196 0.331248 0.328263 0.334233 0.109288 0.108276 0.1103 0.110086 0.109122 0.111049
2174 0.294444 0.292151 0.296736 0.306756 0.304199 0.309314 0.0965776 0.0956596 0.0974955 0.0994214 0.098497 0.100346 0.341161 0.339997 0.342324 0.342063 0.340918 0.343207 0.113169 0.112384 0.113955 0.111029 0.109983 0.112074 0.326305 0.32369 0.328921 0.32985 0.326765 0.332935 0.109035 0.107989 0.11008 0.110214 0.109084 0.111345
2247 0.292804 0.290644 0.294964 0.305252 0.302828 0.307676 0.096051 0.0952521 0.09685 0.0991429 0.0977585 0.100527 0.340783 0.339674 0.341892 0.341503 0.340406 0.3426 0.112716 0.111912 0.113521 0.110714 0.109768 0.11166 0.324912 0.32235 0.327473 0.328582 0.325799 0.331366 0.10859 0.107412 0.109768 0.109579 0.108362 0.110796
2323 0.290866 0.288483 0.293249 0.304174 0.301915 0.306433 0.0954408 0.0944416 0.0964401 0.0989786 0.0980549 0.0999022 0.34045 0.339397 0.341503 0.341442 0.34031 0.342575 0.112855 0.11228 0.11343 0.111229 0.110366 0.112092 0.323439 0.320803 0.326074 0.327238 0.324301 0.330175 0.108155 0.107329 0.108981 0.108929 0.107842 0.110015
2401 0.289438 0.287152 0.291724 0.302807 0.300486 0.305127 0.0951102 0.0942513 0.0959691 0.0983357 0.0969793 0.0996921 0.340409 0.339344 0.341474 0.341293 0.340226 0.342359 0.112716 0.111836 0.113597 0.11125 0.109934 0.112566 0.321967 0.319371 0.324562 0.325849 0.322866 0.328832 0.107778 0.106761 0.108794 0.108479 0.107339 0.109618
2482 0.287567 0.285258 0.289875 0.301545 0.299306 0.303785 0.0944694 0.0938118 0.095127 0.0979 0.0971194 0.0986807 0.339975 0.338778 0.341172 0.340964 0.339809 0.34212 0.112445 0.111558 0.113332 0.110614 0.109556 0.111672 0.320689 0.318184 0.323195 0.324582 0.321627 0.327536 0.107161 0.106089 0.108233 0.10795 0.106649 0.109251
2566 0.286082 0.284105 0.288059 0.300493 0.298209 0.302776 0.0941633 0.0935458 0.0947807 0.0981929 0.0974471 0.0989386 0.339896 0.33875 0.341043 0.340761 0.339654 0.341869 0.112508 0.11176 0.113256 0.110414 0.10978 0.111048 0.319242 0.316738 0.321746 0.323368 0.320471 0.326266 0.106865 0.10588 0.107851 0.107957 0.106597 0.109318
2652 0.284832 0.282742 0.286922 0.299399 0.297312 0.301487 0.0937714 0.0931806 0.0943623 0.0977643 0.0966986 0.09883 0.339662 0.338503 0.340821 0.340554 0.339544 0.341563 0.112743 0.112044 0.113442 0.110979 0.110188 0.111769 0.317951 0.315343 0.32056 0.322083 0.31911 0.325057 0.106353 0.105309 0.107397 0.107186 0.106256 0.108115
2741 0.28321 0.281168 0.285251 0.298583 0.296424 0.300741 0.0935306 0.0929156 0.0941456 0.0972857 0.0960999 0.0984715 0.339428 0.338404 0.340452 0.340445 0.339398 0.341492 0.112559 0.111739 0.113379 0.110964 0.109969 0.111959 0.316465 0.313927 0.319004 0.321178 0.318194 0.324161 0.105949 0.104862 0.107036 0.107 0.106044 0.107956
2834 0.281793 0.279906 0.28368 0.297526 0.295238 0.299813 0.0929776 0.0924137 0.0935414 0.0968643 0.0954249 0.0983037 0.339111 0.33805 0.340172 0.340287 0.339221 0.341353 0.112661 0.111927 0.113396 0.110929 0.109754 0.112103 0.315396 0.312922 0.317869 0.31982 0.316939 0.322701 0.105606 0.104555 0.106658 0.1065 0.105055 0.107945
2929 0.280535 0.278642 0.282428 0.29659 0.294323 0.298857 0.0925123 0.0919789 0.0930456 0.0974357 0.0963317 0.0985397 0.338962 0.337846 0.340079 0.340025 0.338989 0.341061 0.112412 0.111682 0.113142 0.110907 0.110277 0.111537 0.314012 0.311498 0.316525 0.318725 0.31582 0.321629 0.105298 0.104209 0.106387 0.106229 0.105137 0.10732
3028 0.279447 0.277474 0.28142 0.295764 0.293576 0.297953 0.0920143 0.0914424 0.0925862 0.0965 0.095713 0.097287 0.338751 0.337639 0.339864 0.340015 0.338955 0.341075 0.112508 0.111839 0.113177 0.111007 0.110267 0.111748 0.312903 0.310301 0.315504 0.317565 0.314684 0.320446 0.104798 0.103587 0.106009 0.105671 0.104464 0.106879
3130 0.278105 0.276112 0.280097 0.295002 0.292724 0.29728 0.091851 0.0912074 0.0924947 0.0968357 0.0955217 0.0981497 0.33861 0.337666 0.339554 0.339805 0.338803 0.340807 0.112386 0.111663 0.113109 0.110871 0.109532 0.112211 0.31156 0.30911 0.31401 0.316396 0.313513 0.31928 0.104488 0.103461 0.105515 0.105686 0.104384 0.106987
3235 0.276866 0.275093 0.278638 0.294193 0.291998 0.296389 0.0912878 0.0906689 0.0919067 0.0965214 0.0957909 0.097252 0.338404 0.337369 0.33944 0.339576 0.338634 0.340517 0.112396 0.111665 0.113126 0.110921 0.109963 0.111879 0.310306 0.307867 0.312744 0.315232 0.312415 0.318049 0.103973 0.102788 0.105159 0.105457 0.10383 0.107084
3344 0.275681 0.273672 0.277689 0.293279 0.291183 0.295375 0.0910204 0.0903433 0.0916975 0.0961286 0.0948268 0.0974304 0.338343 0.337399 0.339287 0.339378 0.338422 0.340334 0.112359 0.111465 0.113254 0.110943 0.109915 0.11197 0.30919 0.306884 0.311497 0.314196 0.311271 0.317122 0.103714 0.102593 0.104835 0.104793 0.103629 0.105957
3457 0.274623 0.272729 0.276518 0.292717 0.290638 0.294797 0.0907 0.0901329 0.0912671 0.0959929 0.0948597 0.0971261 0.338026 0.337128 0.338924 0.339437 0.338595 0.34028 0.112139 0.111331 0.112947 0.111136 0.110213 0.112058 0.307935 0.305461 0.310408 0.313134 0.310204 0.316063 0.103143 0.101863 0.104423 0.104543 0.103254 0.105832
3573 0.273711 0.271766 0.275657 0.29179 0.289799 0.293782 0.0904531 0.08975 0.0911562 0.0950429 0.0940211 0.0960647 0.338017 0.337099 0.338935 0.339263 0.338469 0.340058 0.112357 0.11174 0.112974 0.110871 0.110087 0.111656 0.306703 0.304316 0.30909 0.312013 0.309101 0.314926 0.10282 0.101758 0.103883 0.104314 0.103025 0.105604
3693 0.272736 0.270951 0.274522 0.291255 0.289162 0.293349 0.0901123 0.0894181 0.0908064 0.0955286 0.0942137 0.0968434 0.337928 0.336984 0.338873 0.339087 0.338131 0.340042 0.112324 0.111683 0.112966 0.111186 0.110285 0.112086 0.305717 0.303167 0.308267 0.311054 0.308222 0.313885 0.102751 0.101605 0.103897 0.10375 0.102573 0.104927
3818 0.27188 0.270059 0.273702 0.290678 0.288539 0.292818 0.0899102 0.0892588 0.0905616 0.0955857 0.0940705 0.0971009 0.337798 0.336954 0.338641 0.339028 0.338187 0.339868 0.1122 0.111505 0.112895 0.110607 0.109504 0.11171 0.304525 0.302167 0.306883 0.310139 0.307126 0.313152 0.102349 0.101198 0.1035 0.103729 0.102223 0.105235
3946 0.270796 0.268944 0.272648 0.289927 0.287712 0.292141 0.089698 0.0891598 0.0902361 0.0951929 0.0933114 0.0970743 0.33763 0.336763 0.338496 0.338947 0.338011 0.339884 0.112067 0.111429 0.112706 0.1107 0.109908 0.111492 0.303281 0.301074 0.305487 0.309273 0.306317 0.31223 0.102086 0.10111 0.103062 0.103307 0.101517 0.105098
4079 0.269988 0.26805 0.271926 0.289251 0.287289 0.291213 0.0893592 0.0886606 0.0900578 0.0953429 0.0939746 0.0967112 0.337406 0.336446 0.338367 0.33863 0.337827 0.339433 0.111894 0.111215 0.112573 0.110493 0.109405 0.111581 0.302142 0.299873 0.30441 0.308171 0.305331 0.31101 0.10158 0.100504 0.102655 0.102871 0.101692 0.104051
4216 0.268987 0.267006 0.270968 0.288788 0.286835 0.290741 0.0891918 0.0884617 0.0899219 0.0951714 0.0939998 0.096343 0.337228 0.33632 0.338136 0.338768 0.337966 0.339569 0.11188 0.111056 0.112703 0.110429 0.109557 0.1113 0.301142 0.298929 0.303355 0.307245 0.304372 0.310118 0.101314 0.100267 0.102361 0.102243 0.100721 0.103765
4358 0.268342 0.266359 0.270324 0.288257 0.286223 0.29029 0.0892633 0.0884038 0.0901228 0.0948786 0.0933891 0.096368 0.337162 0.336084 0.338241 0.338613 0.337796 0.339429 0.11192 0.11146 0.112381 0.11145 0.110549 0.112351 0.299887 0.297486 0.302287 0.306261 0.303307 0.309214 0.100835 0.0996914 0.101978 0.102221 0.100847 0.103596
4505 0.267497 0.265546 0.269449 0.287789 0.28583 0.289749 0.0888592 0.0879958 0.0897226 0.0948143 0.0931376 0.096491 0.337267 0.336364 0.338171 0.338135 0.337334 0.338936 0.111978 0.111525 0.11243 0.110421 0.109911 0.110932 0.298972 0.296612 0.301332 0.305197 0.302227 0.308167 0.100865 0.0997095 0.102021 0.101643 0.100276 0.10301
4657 0.266591 0.264647 0.268536 0.287247 0.285202 0.289292 0.0886551 0.08778 0.0895303 0.0944714 0.0930896 0.0958532 0.337013 0.335963 0.338064 0.338286 0.33756 0.339012 0.112 0.111378 0.112622 0.110414 0.109225 0.111603 0.29781 0.295351 0.300268 0.30436 0.301368 0.307352 0.100214 0.0993205 0.101108 0.101093 0.0997275 0.102458
4814 0.265974 0.264007 0.267941 0.286972 0.285063 0.288881 0.0885551 0.0875794 0.0895308 0.0944857 0.0934981 0.0954733 0.336926 0.335866 0.337985 0.338253 0.33736 0.339146 0.112047 0.111315 0.112779 0.110864 0.11023 0.111499 0.296699 0.294446 0.298951 0.303523 0.300525 0.306521 0.099849 0.0989474 0.100751 0.101257 0.0995057 0.103009
4976 0.265226 0.26311 0.267342 0.286504 0.2846 0.288407 0.0880531 0.0872935 0.0888126 0.0945786 0.0933289 0.0958283 0.336904 0.335868 0.337941 0.338261 0.337349 0.339173 0.1119 0.111195 0.112605 0.1107 0.109724 0.111676 0.295721 0.29345 0.297992 0.302696 0.299713 0.305679 0.0997572 0.0986854 0.100829 0.101814 0.10003 0.103599
5143 0.264545 0.262727 0.266363 0.28607 0.284454 0.287687 0.0880776 0.0871754 0.0889798 0.0943714 0.0932738 0.0954691 0.336747 0.335863 0.337632 0.337976 0.33709 0.338862 0.112071 0.111593 0.11255 0.110071 0.10912 0.111023 0.294742 0.292353 0.297131 0.301904 0.298996 0.304812 0.0993592 0.0982595 0.100459 0.100793 0.0993373 0.102248
5317 0.263685 0.261562 0.265807 0.285648 0.283559 0.287738 0.087602 0.0867543 0.0884498 0.0943857 0.0929372 0.0958342 0.336632 0.33576 0.337503 0.33789 0.337227 0.338553 0.1119 0.111294 0.112506 0.110364 0.109677 0.111051 0.293822 0.291427 0.296218 0.301132 0.298262 0.304002 0.099002 0.0980757 0.0999284 0.100664 0.0992811 0.102048
5496 0.263036 0.261325 0.264747 0.285187 0.283309 0.287064 0.0876857 0.0872088 0.0881627 0.0940143 0.0930366 0.094992 0.336529 0.335477 0.337582 0.338202 0.33751 0.338894 0.111967 0.111349 0.112586 0.110329 0.109263 0.111394 0.292771 0.290285 0.295258 0.300385 0.297477 0.303293 0.0987816 0.097721 0.0998423 0.100257 0.0987632 0.101751
5681 0.262545 0.260634 0.264456 0.285276 0.283205 0.287346 0.0875367 0.0867227 0.0883508 0.09475 0.0931368 0.0963632 0.336475 0.335514 0.337435 0.33768 0.336788 0.338572 0.111847 0.111397 0.112296 0.110736 0.109665 0.111807 0.291651 0.289299 0.294004 0.29958 0.296903 0.302256 0.0983878 0.0975144 0.0992611 0.0998357 0.0988957 0.100776
5872 0.261803 0.259774 0.263833 0.28487 0.282715 0.287025 0.0873429 0.0863843 0.0883014 0.0942 0.0933708 0.0950292 0.336244 0.335437 0.337052 0.337718 0.336955 0.33848 0.111841 0.111429 0.112253 0.110464 0.109409 0.11152 0.290815 0.288501 0.29313 0.298843 0.295875 0.301811 0.0982306 0.0972152 0.0992461 0.0998857 0.0984914 0.10128
6070 0.261324 0.259216 0.263432 0.28472 0.282442 0.286999 0.0871612 0.0864476 0.0878749 0.0939214 0.0930906 0.0947522 0.33645 0.335522 0.337377 0.337678 0.33677 0.338585 0.11191 0.111352 0.112468 0.110543 0.109602 0.111484 0.289978 0.287675 0.292281 0.297882 0.295071 0.300692 0.0978939 0.0968849 0.0989028 0.0992286 0.098526 0.0999312
6274 0.261005 0.258917 0.263094 0.284385 0.28195 0.28682 0.0870735 0.0861071 0.0880399 0.0935857 0.09242 0.0947515 0.33625 0.335454 0.337045 0.337624 0.336682 0.338567 0.111853 0.111349 0.112357 0.110814 0.1092 0.112429 0.289143 0.286744 0.291542 0.297098 0.294277 0.299919 0.0976878 0.0968795 0.098496 0.0992214 0.0977067 0.100736
6486 0.260475 0.258427 0.262523 0.284111 0.281902 0.286319 0.0870306 0.0862986 0.0877626 0.0936857 0.0927587 0.0946128 0.336299 0.335323 0.337275 0.337508 0.336753 0.338264 0.111955 0.111288 0.112622 0.110457 0.109254 0.111661 0.2882 0.285984 0.290416 0.296547 0.293747 0.299348 0.0973347 0.0962871 0.0983824 0.0991429 0.0972582 0.101028
6704 0.259772 0.257569 0.261974 0.283976 0.281678 0.286275 0.0867612 0.0859618 0.0875607 0.0937643 0.092834 0.0946945 0.3361 0.335119 0.337081 0.33767 0.33703 0.33831 0.11178 0.111036 0.112523 0.111314 0.110185 0.112443 0.287448 0.285332 0.289565 0.295871 0.293023 0.298719 0.0970878 0.0962166 0.0979589 0.0989857 0.0976193 0.100352
6930 0.259668 0.257247 0.262089 0.28369 0.281318 0.286063 0.0869653 0.0859325 0.0879981 0.0936786 0.0923595 0.0949977 0.33627 0.335268 0.337272 0.33741 0.336676 0.338144 0.111816 0.111182 0.11245 0.110364 0.109355 0.111373 0.286597 0.284404 0.28879 0.295234 0.292642 0.297825 0.0970796 0.0962755 0.0978837 0.09835 0.0971932 0.0995068
7163 0.259081 0.256937 0.261224 0.283556 0.281106 0.286006 0.0864653 0.0855075 0.0874231 0.0941214 0.0928421 0.0954008 0.336065 0.335071 0.337058 0.337445 0.33647 0.33842 0.111751 0.111077 0.112426 0.111521 0.110137 0.112905 0.285788 0.283617 0.287958 0.294717 0.291986 0.297448 0.0965837 0.0957051 0.0974623 0.0984214 0.0970281 0.0998147
7404 0.258404 0.256121 0.260688 0.283219 0.280844 0.285594 0.0862776 0.0854529 0.0871023 0.0929286 0.0921345 0.0937227 0.335908 0.335009 0.336807 0.337416 0.336618 0.338215 0.111682 0.111046 0.112317 0.110829 0.109567 0.11209 0.285045 0.28276 0.28733 0.294074 0.291317 0.296831 0.0964225 0.0954778 0.0973671 0.0981929 0.0971148 0.099271
7654 0.258107 0.255589 0.260625 0.283129 0.280792 0.285467 0.0862082 0.0853517 0.0870646 0.0935643 0.0922521 0.0948765 0.336129 0.335277 0.336981 0.337465 0.336583 0.338347 0.111947 0.111259 0.112635 0.111407 0.11008 0.112735 0.284464 0.282067 0.28686 0.293549 0.290909 0.29619 0.0965041 0.0957106 0.0972975 0.0978714 0.0965341 0.0992088
7911 0.257495 0.254955 0.260034 0.282953 0.280418 0.285489 0.0860123 0.0848863 0.0871382 0.0934357 0.0924203 0.0944511 0.335941 0.335018 0.336865 0.337342 0.336526 0.338157 0.111851 0.11127 0.112432 0.111 0.109863 0.112137 0.283591 0.281562 0.28562 0.293075 0.290396 0.295754 0.0962041 0.0953961 0.0970121 0.09745 0.0958071 0.0990929
8178 0.257381 0.254966 0.259796 0.282719 0.280302 0.285135 0.0860837 0.0852405 0.0869268 0.0931429 0.0916449 0.0946408 0.335834 0.334979 0.336689 0.337213 0.336277 0.338149 0.111684 0.111241 0.112126 0.110657 0.109509 0.111805 0.282824 0.280631 0.285017 0.292355 0.28968 0.295031 0.0959592 0.0951545 0.0967639 0.0972929 0.0957654 0.0988203
8453 0.256824 0.254483 0.259165 0.282757 0.280159 0.285355 0.0858429 0.085105 0.0865807 0.0934357 0.0922549 0.0946165 0.335858 0.334924 0.336792 0.33729 0.336712 0.337869 0.111782 0.111212 0.112351 0.111071 0.109863 0.11228 0.282197 0.280091 0.284302 0.291852 0.289445 0.29426 0.0955592 0.0946939 0.0964245 0.09715 0.0957046 0.0985954
8738 0.256769 0.254098 0.25944 0.282963 0.280288 0.285637 0.0861633 0.0850766 0.08725 0.0933429 0.0920537 0.0946321 0.335797 0.334826 0.336768 0.337176 0.336376 0.337977 0.111578 0.111008 0.112148 0.110736 0.109735 0.111737 0.281539 0.279365 0.283713 0.29137 0.288929 0.29381 0.0952714 0.0944946 0.0960483 0.0969286 0.0956625 0.0981947
9032 0.256434 0.254066 0.258801 0.28293 0.280042 0.285817 0.0858123 0.0847113 0.0869132 0.0937 0.0927187 0.0946814 0.335682 0.334658 0.336706 0.337253 0.336441 0.338066 0.111551 0.110965 0.112137 0.110543 0.10976 0.111326 0.280921 0.278894 0.282948 0.290858 0.288275 0.29344 0.0953959 0.0945222 0.0962697 0.09675 0.0954698 0.0980303
9336 0.256188 0.253636 0.258739 0.282848 0.280188 0.285508 0.0857021 0.0847986 0.0866055 0.0933857 0.0922925 0.0944789 0.335692 0.334835 0.336549 0.337005 0.336212 0.337799 0.111912 0.111179 0.112646 0.110671 0.109842 0.111501 0.280335 0.278473 0.282197 0.290384 0.288004 0.292764 0.0952857 0.0945186 0.0960529 0.0970429 0.0956659 0.0984199
9651 0.255827 0.253079 0.258575 0.282619 0.280015 0.285223 0.0856388 0.0845631 0.0867145 0.0931714 0.0921612 0.0941817 0.335736 0.334891 0.336581 0.337038 0.336168 0.337908 0.111849 0.111517 0.112181 0.110857 0.109837 0.111877 0.279793 0.278053 0.281533 0.290021 0.287607 0.292435 0.0949531 0.0944644 0.0954418 0.0967143 0.0950711 0.0983575
9976 0.255984 0.253518 0.25845 0.282949 0.28026 0.285638 0.0859184 0.0849036 0.0869332 0.0938929 0.0924213 0.0953644 0.335729 0.334861 0.336596 0.336955 0.336069 0.337841 0.111598 0.111125 0.112071 0.110593 0.109392 0.111794 0.279163 0.277289 0.281036 0.289328 0.287011 0.291645 0.0948021 0.0942382 0.0953659 0.0961929 0.0946959 0.0976898
10312 0.255786 0.252906 0.258665 0.282709 0.280328 0.28509 0.085749 0.0846877 0.0868103 0.0931 0.0917805 0.0944195 0.33554 0.334724 0.336356 0.336923 0.336189 0.337657 0.1116 0.111046 0.112154 0.110729 0.109867 0.11159 0.27849 0.276594 0.280387 0.289021 0.28674 0.291302 0.0948347 0.0941882 0.0954812 0.0962357 0.0948884 0.0975831
10659 0.255333 0.251964 0.258701 0.282488 0.279796 0.285179 0.0855959 0.0843313 0.0868606 0.0932929 0.0919873 0.0945984 0.335577 0.334643 0.33651 0.336816 0.336035 0.337597 0.11169 0.111288 0.112092 0.110493 0.109239 0.111747 0.277999 0.276266 0.279731 0.288736 0.286638 0.290835 0.0946102 0.0939671 0.0952533 0.0960929 0.0948095 0.0973762
11018 0.255051 0.252119 0.257982 0.282647 0.280015 0.285279 0.0855204 0.0843842 0.0866566 0.0936357 0.0922833 0.0949881 0.335597 0.334592 0.336603 0.337134 0.336325 0.337943 0.11152 0.110787 0.112254 0.110914 0.110309 0.111519 0.277284 0.27547 0.279099 0.288254 0.286006 0.290501 0.0944551 0.0937012 0.095209 0.0958857 0.0945501 0.0972213
11389 0.255077 0.251874 0.258279 0.282574 0.279959 0.285189 0.0856143 0.0842333 0.0869953 0.0933072 0.0919122 0.0947021 0.335576 0.334682 0.336469 0.337171 0.336445 0.337897 0.11188 0.111283 0.112476 0.110486 0.10945 0.111521 0.276901 0.275055 0.278747 0.287901 0.285744 0.290058 0.0940163 0.0931632 0.0948694 0.09565 0.0942848 0.0970152
11773 0.25481 0.251908 0.257712 0.282467 0.279787 0.285147 0.0855531 0.084401 0.0867051 0.0931214 0.0917206 0.0945223 0.33561 0.334742 0.336479 0.336852 0.335987 0.337718 0.111857 0.111319 0.112396 0.11065 0.10952 0.11178 0.276492 0.274791 0.278193 0.287314 0.285271 0.289357 0.0940123 0.093203 0.0948215 0.0955286 0.094035 0.0970222
12169 0.254889 0.251565 0.258214 0.282788 0.280089 0.285487 0.0855735 0.0842813 0.0868657 0.0929214 0.0915922 0.0942506 0.335324 0.334348 0.336301 0.33691 0.336323 0.337497 0.111512 0.111045 0.111979 0.1109 0.110078 0.111722 0.275788 0.274265 0.277311 0.287021 0.284643 0.289399 0.0938225 0.093299 0.0943459 0.0956714 0.0941642 0.0971786
12579 0.254316 0.251408 0.257224 0.282601 0.279983 0.285219 0.0854429 0.0844891 0.0863966 0.0933143 0.0924186 0.09421 0.335431 0.334499 0.336363 0.336826 0.336071 0.33758 0.111773 0.111168 0.112379 0.110343 0.10965 0.111036 0.275341 0.273702 0.27698 0.286682 0.284605 0.288759 0.0936674 0.0929185 0.0944162 0.0955572 0.0938873 0.0972271
13003 0.254008 0.250971 0.257045 0.282767 0.279982 0.285551 0.0852857 0.0843002 0.0862713 0.0928286 0.0915251 0.0941321 0.335325 0.334324 0.336327 0.336836 0.336062 0.337611 0.111584 0.111 0.112167 0.110993 0.110301 0.111684 0.274884 0.273229 0.276539 0.286487 0.284563 0.288411 0.093598 0.0928833 0.0943127 0.0948929 0.0939484 0.0958374
13440 0.254104 0.250992 0.257217 0.282445 0.279853 0.285037 0.0855633 0.0844216 0.086705 0.0933143 0.0918129 0.0948157 0.335336 0.334409 0.336262 0.336799 0.335981 0.337618 0.111694 0.111137 0.112251 0.110871 0.109625 0.112118 0.274404 0.27292 0.275887 0.285848 0.283999 0.287697 0.0935306 0.0929036 0.0941577 0.0953071 0.0940402 0.0965741
13893 0.253721 0.250389 0.257053 0.282615 0.279675 0.285556 0.0849306 0.0840937 0.0857675 0.09345 0.0921497 0.0947503 0.335363 0.334337 0.336389 0.336671 0.335893 0.33745 0.111739 0.111355 0.112123 0.110279 0.109544 0.111013 0.273889 0.272548 0.27523 0.285598 0.283759 0.287436 0.0933755 0.0929586 0.0937925 0.0946572 0.093368 0.0959464
14361 0.253522 0.250239 0.256805 0.282521 0.279693 0.285349 0.0850367 0.0835704 0.0865031 0.0930643 0.0914241 0.0947045 0.335353 0.334316 0.33639 0.336673 0.335887 0.337459 0.111641 0.111118 0.112163 0.110207 0.109561 0.110854 0.27337 0.27192 0.274821 0.285146 0.283266 0.287025 0.093049 0.0923734 0.0937246 0.0945143 0.093406 0.0956226
14845 0.25311 0.249441 0.256779 0.28252 0.279692 0.285347 0.0846347 0.0831689 0.0861005 0.0936286 0.0923209 0.0949362 0.335241 0.334294 0.336187 0.336804 0.336032 0.337576 0.111665 0.111359 0.111972 0.110779 0.109602 0.111956 0.273031 0.271626 0.274436 0.284842 0.282985 0.2867 0.0929674 0.0923926 0.0935421 0.0951786 0.0938544 0.0965027
15344 0.253237 0.249696 0.256779 0.282565 0.279419 0.285711 0.0851612 0.0836781 0.0866443 0.0932572 0.0919493 0.094565 0.335194 0.334408 0.335981 0.336711 0.33582 0.337603 0.111437 0.110892 0.111981 0.110243 0.109639 0.110847 0.272479 0.271042 0.273916 0.28455 0.282434 0.286666 0.0929939 0.0924311 0.0935567 0.0948429 0.0937536 0.0959321
15861 0.253038 0.249489 0.256586 0.282708 0.279898 0.285518 0.0850061 0.0837183 0.0862939 0.0935 0.0919751 0.095025 0.335062 0.334192 0.335931 0.336917 0.336187 0.337646 0.111473 0.110968 0.111979 0.110793 0.109429 0.112157 0.271881 0.270558 0.273204 0.2841 0.282239 0.285962 0.0926959 0.0920778 0.093314 0.0941429 0.0923938 0.0958919
16395 0.252937 0.249506 0.256368 0.282611 0.279725 0.285497 0.0850388 0.0838421 0.0862355 0.0935143 0.0923635 0.0946651 0.335206 0.334263 0.336149 0.336619 0.335842 0.337397 0.111641 0.111086 0.112196 0.110771 0.109814 0.111729 0.271636 0.270174 0.273097 0.283831 0.281901 0.285761 0.0927306 0.0922132 0.093248 0.0941643 0.0927712 0.0955574
16948 0.252715 0.249271 0.256158 0.282694 0.279874 0.285514 0.085149 0.0838856 0.0864124 0.0936786 0.0923353 0.0950218 0.335179 0.334218 0.336141 0.336534 0.335909 0.337158 0.111694 0.111179 0.112208 0.110636 0.10961 0.111661 0.271179 0.269811 0.272546 0.283763 0.282003 0.285524 0.0925449 0.0919915 0.0930983 0.0942571 0.0929737 0.0955406
17518 0.252625 0.249137 0.256113 0.282915 0.280368 0.285463 0.0852714 0.0841738 0.0863691 0.09365 0.0919114 0.0953887 0.335267 0.334281 0.336252 0.336481 0.335732 0.337229 0.111555 0.110917 0.112193 0.1107 0.10976 0.11164 0.270819 0.26942 0.272217 0.283266 0.281441 0.28509 0.0922306 0.0915758 0.0928854 0.0936214 0.0918888 0.0953541
18108 0.25227 0.248691 0.255849 0.283097 0.280149 0.286045 0.0848163 0.083674 0.0859586 0.0940072 0.0924149 0.0955994 0.335134 0.33417 0.336098 0.336707 0.336055 0.337358 0.111657 0.111259 0.112055 0.110686 0.109871 0.111501 0.270292 0.268905 0.27168 0.283018 0.281355 0.284681 0.0920286 0.0915394 0.0925177 0.0944 0.0929919 0.0958081
18718 0.251851 0.248659 0.255043 0.282769 0.280043 0.285496 0.0848694 0.0839164 0.0858224 0.0937072 0.0923714 0.0950429 0.33511 0.334069 0.33615 0.336551 0.335742 0.33736 0.111525 0.110959 0.11209 0.110671 0.109882 0.111461 0.270114 0.268776 0.271451 0.282744 0.281041 0.284447 0.0919939 0.0912181 0.0927697 0.0935571 0.0924166 0.0946977
19348 0.25224 0.248587 0.255892 0.282607 0.279539 0.285675 0.0847898 0.0836216 0.085958 0.0935143 0.0919475 0.0950811 0.335185 0.334212 0.336159 0.33664 0.335847 0.337432 0.111727 0.111316 0.112137 0.110193 0.109176 0.11121 0.269771 0.26822 0.271321 0.282517 0.280657 0.284377 0.0921959 0.0914468 0.092945 0.0937214 0.092529 0.0949139
20000 0.251665 0.247629 0.255702 0.28254 0.279451 0.285629 0.0843878 0.0830407 0.0857348 0.0932214 0.0918869 0.094556 0.335089 0.334154 0.336024 0.336477 0.335718 0.337235 0.111578 0.111237 0.111918 0.110436 0.109623 0.111249 0.269312 0.26789 0.270734 0.282036 0.280188 0.283884 0.0918735 0.0912734 0.0924736 0.09355 0.0923552 0.0947448


==> figs_tex/data_semeion.dat <==
1 2.28526 2.28249 2.28803 2.25722 2.25254 2.26189 0.810449 0.794053 0.826846 0.656295 0.606178 0.706412 2.27163 2.2673 2.27596 2.22367 2.21859 2.22875 0.799362 0.765012 0.833713 0.643667 0.602563 0.68477 2.1807 2.1487 2.2127 1.89973 1.84661 1.95285 0.762453 0.726989 0.797917 0.534468 0.451385 0.617551
2 2.23955 2.23615 2.24294 2.24201 2.23703 2.247 0.631069 0.589632 0.672506 0.561859 0.507644 0.616074 2.18751 2.18224 2.19278 2.19468 2.18929 2.20007 0.610337 0.574423 0.646251 0.553417 0.501475 0.605358 1.71767 1.67936 1.75598 1.77016 1.7226 1.81772 0.441525 0.41188 0.471171 0.368788 0.31738 0.420197
3 2.17971 2.1747 2.18471 2.20968 2.20434 2.21502 0.542688 0.518534 0.566843 0.511936 0.471389 0.552483 2.07957 2.07036 2.08878 2.13723 2.1313 2.14315 0.53867 0.505107 0.572233 0.514404 0.467318 0.56149 1.32759 1.29224 1.36294 1.58263 1.54256 1.6227 0.324659 0.302474 0.346845 0.290237 0.272346 0.308128
4 2.10086 2.09509 2.10664 2.16235 2.15656 2.16814 0.491797 0.459402 0.524192 0.447128 0.385157 0.509099 1.94272 1.9308 1.95464 2.05409 2.04633 2.06184 0.500312 0.460487 0.540137 0.461853 0.412207 0.511498 1.04804 1.01901 1.07706 1.39513 1.36011 1.43015 0.271072 0.259236 0.282909 0.274859 0.255166 0.294552
5 2.01917 2.00838 2.02995 2.10591 2.09907 2.11275 0.443511 0.406936 0.480086 0.429468 0.375407 0.483529 1.80162 1.78292 1.82032 1.95703 1.94754 1.96652 0.442431 0.406547 0.478315 0.427122 0.367891 0.486353 0.884106 0.861919 0.906293 1.23158 1.20444 1.25873 0.254714 0.245727 0.263701 0.256731 0.242682 0.27078
6 1.94527 1.93122 1.95931 2.04491 2.0354 2.05443 0.423562 0.382845 0.464278 0.409929 0.337976 0.481883 1.68481 1.66282 1.70681 1.85641 1.84283 1.86998 0.40408 0.370034 0.438125 0.393455 0.34151 0.445401 0.790504 0.77404 0.806967 1.1018 1.08097 1.12263 0.242819 0.236374 0.249264 0.256731 0.232899 0.280563
7 1.87031 1.85329 1.88734 1.98082 1.96944 1.99221 0.390388 0.350856 0.429919 0.389301 0.338523 0.44008 1.57565 1.55137 1.59993 1.75655 1.74102 1.77207 0.369888 0.341153 0.398623 0.359506 0.324168 0.394845 0.723613 0.707371 0.739855 1.00393 0.983738 1.02412 0.229239 0.222808 0.23567 0.244167 0.22519 0.263143
8 1.80059 1.78268 1.8185 1.91561 1.90305 1.92817 0.380486 0.339708 0.421263 0.365603 0.311262 0.419943 1.48024 1.4572 1.50329 1.6596 1.64232 1.67689 0.343145 0.314874 0.371416 0.341814 0.313668 0.36996 0.692735 0.682248 0.703222 0.919648 0.903754 0.935541 0.225069 0.217475 0.232663 0.243481 0.220997 0.265964
9 1.73103 1.71242 1.74965 1.85056 1.83616 1.86496 0.357308 0.318022 0.396594 0.362603 0.318939 0.406266 1.38872 1.365 1.41244 1.56863 1.5498 1.58745 0.31996 0.293848 0.346073 0.324776 0.291556 0.357995 0.66935 0.656893 0.681808 0.860848 0.846346 0.875351 0.221855 0.214549 0.229161 0.246699 0.223877 0.269521
10 1.66486 1.64435 1.68536 1.78603 1.76968 1.80238 0.340873 0.308981 0.372766 0.350756 0.319779 0.381734 1.30976 1.28698 1.33254 1.483 1.46019 1.5058 0.305551 0.285591 0.325511 0.321186 0.287905 0.354467 0.655793 0.642174 0.669411 0.820354 0.803145 0.837563 0.218091 0.211606 0.224575 0.242981 0.218404 0.267558
11 1.60109 1.58069 1.62148 1.72242 1.7054 1.73945 0.324065 0.297926 0.350205 0.33475 0.294796 0.374704 1.23758 1.2128 1.26236 1.40257 1.37829 1.42686 0.28971 0.270111 0.309309 0.314122 0.276038 0.352206 0.637496 0.626436 0.648556 0.78804 0.77147 0.80461 0.212004 0.205209 0.218798 0.221532 0.209508 0.233556
12 1.53929 1.51799 1.56059 1.66121 1.6433 1.67912 0.317228 0.291575 0.342881 0.316904 0.286891 0.346917 1.1717 1.1445 1.1989 1.32931 1.30384 1.35478 0.278072 0.264198 0.291946 0.298397 0.273211 0.323583 0.629006 0.61962 0.638393 0.766239 0.749982 0.782496 0.209029 0.205676 0.212382 0.22941 0.212918 0.245903
13 1.4834 1.46241 1.50439 1.60323 1.58401 1.62246 0.300812 0.278916 0.322708 0.321032 0.294856 0.347209 1.11392 1.08747 1.14036 1.26385 1.23683 1.29087 0.270145 0.256891 0.283399 0.289801 0.264149 0.315454 0.6227 0.613386 0.632014 0.75089 0.737894 0.763886 0.206156 0.20066 0.211651 0.22741 0.215488 0.239333
14 1.4309 1.40961 1.45218 1.54783 1.52827 1.56739 0.288511 0.26871 0.308312 0.30784 0.277516 0.338163 1.06343 1.03631 1.09056 1.20494 1.17839 1.23149 0.257978 0.241389 0.274568 0.291929 0.268714 0.315145 0.618704 0.607501 0.629907 0.739296 0.727119 0.751473 0.205736 0.201766 0.209705 0.221128 0.209842 0.232414
15 1.38121 1.36063 1.40178 1.49435 1.47441 1.51429 0.284178 0.269205 0.299151 0.292865 0.258468 0.327263 1.01684 0.990362 1.04333 1.14924 1.12128 1.1772 0.254236 0.240519 0.267952 0.267513 0.247162 0.287864 0.608944 0.600832 0.617056 0.729875 0.71843 0.741319 0.205395 0.19976 0.21103 0.214968 0.206229 0.223707
16 1.33379 1.31332 1.35425 1.4458 1.42577 1.46582 0.278138 0.259455 0.29682 0.289269 0.267171 0.311368 0.975239 0.947686 1.00279 1.10249 1.07358 1.1314 0.242449 0.230814 0.254084 0.268295 0.245338 0.291252 0.608556 0.59793 0.619183 0.728349 0.708406 0.748291 0.201232 0.192234 0.210229 0.233256 0.220449 0.246064
17 1.29388 1.27517 1.31258 1.39924 1.37871 1.41977 0.272938 0.255946 0.289931 0.280519 0.253558 0.307481 0.939622 0.912029 0.967214 1.0564 1.02781 1.08498 0.241076 0.228458 0.253694 0.250538 0.233823 0.267254 0.605644 0.597364 0.613924 0.718274 0.700165 0.736382 0.200424 0.196777 0.204071 0.219564 0.208939 0.230189
18 1.25139 1.2344 1.26838 1.35709 1.33641 1.37777 0.266971 0.253209 0.280734 0.279923 0.256026 0.30382 0.901176 0.87514 0.927212 1.01974 0.990543 1.04894 0.231536 0.219906 0.243167 0.260981 0.245032 0.276929 0.600207 0.589226 0.611188 0.717135 0.6999 0.73437 0.197207 0.191242 0.203171 0.23091 0.209024 0.252796
19 1.2156 1.19702 1.23419 1.31651 1.29522 1.3378 0.258601 0.245755 0.271448 0.268263 0.245559 0.290967 0.872958 0.845888 0.900029 0.983166 0.955019 1.01131 0.229822 0.214058 0.245587 0.243628 0.224561 0.262695 0.599738 0.592147 0.607329 0.712848 0.695187 0.730509 0.197717 0.191208 0.204227 0.223032 0.198989 0.247075
20 1.17847 1.15995 1.19699 1.27743 1.25612 1.29874 0.256174 0.245497 0.266851 0.268513 0.241898 0.295128 0.842431 0.815129 0.869733 0.947046 0.919629 0.974463 0.224199 0.213847 0.234552 0.247135 0.233979 0.26029 0.599056 0.591748 0.606363 0.708139 0.693636 0.722642 0.199511 0.193411 0.205611 0.220282 0.199238 0.241326
21 1.14369 1.12468 1.1627 1.2411 1.22046 1.26174 0.251246 0.236343 0.26615 0.263731 0.244812 0.28265 0.814101 0.787017 0.841185 0.915119 0.890161 0.940077 0.218964 0.206896 0.231031 0.231314 0.216344 0.246284 0.595471 0.588542 0.6024 0.709314 0.688123 0.730506 0.197902 0.19336 0.202444 0.220218 0.200214 0.240222
22 1.11063 1.09113 1.13013 1.20661 1.18636 1.22687 0.249156 0.238344 0.259967 0.260481 0.235405 0.285556 0.788978 0.759383 0.818573 0.886903 0.862463 0.911343 0.216826 0.206224 0.227428 0.235192 0.218283 0.252101 0.596561 0.585107 0.608014 0.710602 0.691218 0.729987 0.196866 0.188907 0.204825 0.219 0.197945 0.240055
23 1.08026 1.06271 1.09781 1.1757 1.15506 1.19634 0.244268 0.236372 0.252164 0.263949 0.2388 0.289098 0.765641 0.740976 0.790306 0.863355 0.83835 0.888361 0.209649 0.198831 0.220466 0.240756 0.220929 0.260584 0.588739 0.579532 0.597946 0.713286 0.692358 0.734214 0.193641 0.186256 0.201027 0.223846 0.211216 0.236476
24 1.05417 1.03614 1.07221 1.14519 1.12294 1.16743 0.238855 0.231278 0.246432 0.251756 0.225222 0.278291 0.746257 0.715459 0.777055 0.840258 0.817064 0.863452 0.207268 0.195147 0.21939 0.235724 0.218675 0.252773 0.589615 0.580135 0.599095 0.714376 0.693377 0.735375 0.192967 0.185411 0.200524 0.219936 0.19651 0.243362
25 1.02572 1.00739 1.04405 1.11575 1.09362 1.13787 0.236844 0.226776 0.246913 0.254103 0.232532 0.275673 0.728691 0.703466 0.753916 0.816355 0.793062 0.839648 0.210283 0.200053 0.220512 0.23066 0.208202 0.253119 0.593171 0.587983 0.598359 0.710409 0.689808 0.73101 0.198152 0.192608 0.203696 0.219218 0.202695 0.235741
26 0.995003 0.977432 1.01258 1.08782 1.06581 1.10983 0.230011 0.221214 0.238808 0.245942 0.230596 0.261289 0.700432 0.670818 0.730047 0.793748 0.772248 0.815247 0.199536 0.189831 0.209241 0.222436 0.206377 0.238495 0.588316 0.575484 0.601148 0.709008 0.691304 0.726712 0.19483 0.188988 0.200672 0.208058 0.188931 0.227184
27 0.974007 0.95679 0.991224 1.06207 1.04065 1.08349 0.227565 0.22002 0.23511 0.253667 0.230857 0.276476 0.690235 0.664649 0.715822 0.775803 0.755729 0.795877 0.196957 0.185044 0.208869 0.224564 0.209229 0.239899 0.587391 0.573288 0.601494 0.70932 0.694388 0.724252 0.194424 0.183695 0.205153 0.212654 0.204079 0.221228
28 0.949685 0.932358 0.967012 1.0366 1.01547 1.05773 0.229011 0.219481 0.238541 0.242192 0.219761 0.264624 0.670509 0.64329 0.697728 0.757343 0.73688 0.777806 0.195333 0.186973 0.203693 0.21875 0.198622 0.238878 0.588534 0.58034 0.596727 0.70722 0.694016 0.720424 0.198145 0.192318 0.203972 0.216 0.196422 0.235578
29 0.929515 0.912515 0.946515 1.01255 0.9926 1.0325 0.221141 0.216837 0.225446 0.241942 0.226364 0.25752 0.657297 0.6313 0.683293 0.738044 0.71938 0.756708 0.19196 0.1792 0.20472 0.215936 0.196217 0.235654 0.587021 0.579166 0.594876 0.703825 0.687097 0.720552 0.191511 0.184949 0.198073 0.216468 0.203782 0.229154
30 0.905924 0.888946 0.922903 0.991303 0.970183 1.01242 0.220627 0.211371 0.229883 0.239096 0.223754 0.254438 0.638263 0.611675 0.664851 0.722421 0.701652 0.743191 0.188268 0.176738 0.199798 0.210058 0.188174 0.231941 0.579284 0.570653 0.587915 0.703643 0.690327 0.716958 0.19221 0.188491 0.195929 0.209936 0.19368 0.226192
31 0.88637 0.869834 0.902906 0.968357 0.947473 0.98924 0.218884 0.211058 0.22671 0.22875 0.210309 0.247191 0.626776 0.599678 0.653874 0.704867 0.684551 0.725184 0.181366 0.174049 0.188683 0.199679 0.176469 0.22289 0.584631 0.576084 0.593178 0.699318 0.687071 0.711566 0.193188 0.188032 0.198345 0.21309 0.200181 0.225999
32 0.867061 0.847955 0.886167 0.948256 0.927587 0.968924 0.212989 0.204559 0.221419 0.232128 0.217156 0.247101 0.614431 0.592782 0.63608 0.691961 0.67224 0.711682 0.184522 0.17676 0.192283 0.208558 0.196204 0.220912 0.580861 0.572673 0.58905 0.70046 0.686503 0.714416 0.193808 0.188932 0.198684 0.210712 0.201816 0.219607
34 0.831441 0.815784 0.847097 0.90926 0.889624 0.928897 0.209765 0.202647 0.216882 0.214744 0.197099 0.232388 0.590583 0.566243 0.614923 0.663753 0.644432 0.683075 0.179634 0.170918 0.18835 0.189737 0.17372 0.205754 0.576751 0.569417 0.584085 0.698996 0.687886 0.710106 0.194909 0.188515 0.201304 0.208897 0.187748 0.230047
35 0.81209 0.794892 0.829288 0.894654 0.873981 0.915326 0.205938 0.197121 0.214756 0.228846 0.210594 0.247099 0.578129 0.552462 0.603795 0.655079 0.630845 0.679313 0.172043 0.164147 0.17994 0.196962 0.17104 0.222883 0.576504 0.568671 0.584336 0.698401 0.68751 0.709293 0.190808 0.18578 0.195836 0.216218 0.206315 0.226121
36 0.797432 0.783322 0.811542 0.876594 0.857434 0.895753 0.207004 0.199013 0.214995 0.226814 0.210043 0.243585 0.569813 0.549003 0.590623 0.642394 0.618609 0.666178 0.170641 0.163306 0.177977 0.190333 0.170452 0.210215 0.581788 0.569068 0.594508 0.700031 0.690937 0.709125 0.191949 0.187757 0.196141 0.213904 0.196312 0.231496
37 0.782281 0.767683 0.796878 0.860215 0.841913 0.878518 0.203678 0.196042 0.211313 0.222468 0.209627 0.235309 0.560987 0.535727 0.586247 0.632577 0.610093 0.65506 0.17154 0.163323 0.179757 0.186487 0.168374 0.2046 0.585721 0.572691 0.598751 0.701121 0.690724 0.711519 0.19292 0.188712 0.197129 0.215154 0.19417 0.236138
38 0.765755 0.751206 0.780305 0.847601 0.827577 0.867625 0.199957 0.192164 0.207749 0.218436 0.205036 0.231836 0.550088 0.527431 0.572746 0.626048 0.602984 0.649112 0.167366 0.157586 0.177146 0.185019 0.161877 0.208161 0.579613 0.572028 0.587198 0.703061 0.68892 0.717202 0.191384 0.186504 0.196264 0.20784 0.198533 0.217147
39 0.75247 0.738241 0.766698 0.832902 0.812904 0.8529 0.197301 0.190263 0.204338 0.228128 0.215686 0.24057 0.537668 0.512975 0.562361 0.617719 0.593952 0.641485 0.165076 0.150766 0.179387 0.190897 0.171266 0.210528 0.57621 0.567785 0.584634 0.70193 0.688651 0.715209 0.190667 0.18565 0.195684 0.213308 0.200115 0.2265
40 0.737443 0.72421 0.750677 0.818542 0.797904 0.83918 0.193743 0.185683 0.201803 0.211372 0.19261 0.230133 0.5342 0.510215 0.558185 0.605428 0.583695 0.62716 0.163167 0.150072 0.176261 0.178237 0.164629 0.191845 0.574204 0.564904 0.583504 0.702337 0.687949 0.716726 0.192058 0.186948 0.197168 0.214904 0.193253 0.236555
42 0.710243 0.697518 0.722969 0.79355 0.781422 0.805678 0.18808 0.183295 0.192865 0.20809 0.193719 0.22246 0.514131 0.490835 0.537427 0.589676 0.565817 0.613536 0.156083 0.143254 0.168913 0.175455 0.157658 0.193253 0.576834 0.567476 0.586192 0.700248 0.687186 0.713311 0.19358 0.188387 0.198773 0.214904 0.197603 0.232205
43 0.697716 0.685436 0.709996 0.780105 0.76714 0.793069 0.185036 0.179203 0.19087 0.20609 0.19099 0.22119 0.509152 0.48923 0.529075 0.582634 0.560553 0.604716 0.155551 0.146755 0.164346 0.175923 0.157042 0.194804 0.572007 0.563329 0.580685 0.703283 0.687011 0.719555 0.192739 0.184626 0.200852 0.220032 0.200528 0.239536
44 0.685074 0.672341 0.697807 0.765871 0.75409 0.777652 0.183098 0.175155 0.19104 0.196865 0.183977 0.209754 0.500108 0.477052 0.523165 0.573254 0.550965 0.595543 0.154036 0.145182 0.162891 0.174173 0.151478 0.196868 0.573527 0.563023 0.584032 0.703494 0.691846 0.715143 0.191304 0.184009 0.1986 0.204026 0.187857 0.220194
46 0.66215 0.648622 0.675678 0.742991 0.729169 0.756813 0.178746 0.171691 0.185802 0.201026 0.186633 0.215419 0.487692 0.467989 0.507394 0.55945 0.536526 0.582375 0.147649 0.140111 0.155186 0.166231 0.141002 0.191459 0.575465 0.565783 0.585146 0.70914 0.691703 0.726577 0.19225 0.184134 0.200366 0.206776 0.195452 0.218099
47 0.649945 0.636564 0.663327 0.730935 0.715967 0.745904 0.176641 0.168538 0.184745 0.198929 0.184403 0.213456 0.481706 0.462311 0.5011 0.551559 0.528146 0.574971 0.149895 0.141457 0.158333 0.170013 0.151624 0.188402 0.573922 0.562122 0.585721 0.706573 0.688341 0.724805 0.189728 0.182664 0.196793 0.217468 0.200221 0.234714
48 0.640984 0.630376 0.651593 0.721681 0.704939 0.738423 0.17583 0.169101 0.182558 0.203276 0.18819 0.218361 0.471901 0.454494 0.489308 0.547061 0.525764 0.568358 0.143504 0.134806 0.152201 0.169045 0.160252 0.177837 0.571238 0.564332 0.578144 0.711437 0.693027 0.729847 0.187591 0.180106 0.195075 0.210308 0.191813 0.228803
50 0.624185 0.612934 0.635436 0.701256 0.686858 0.715654 0.171167 0.165117 0.177216 0.202308 0.1908 0.213816 0.462569 0.44322 0.481918 0.536473 0.51521 0.557737 0.142181 0.133324 0.151038 0.166827 0.146348 0.187306 0.573837 0.565289 0.582385 0.707273 0.687919 0.726627 0.190583 0.184347 0.196819 0.212468 0.194704 0.230232
52 0.602453 0.589169 0.615738 0.681173 0.666591 0.695754 0.167167 0.158426 0.175907 0.193647 0.176673 0.210622 0.449701 0.433607 0.465795 0.527175 0.506101 0.54825 0.138587 0.130142 0.147032 0.158135 0.137235 0.179034 0.569295 0.557627 0.580962 0.704246 0.680145 0.728348 0.190319 0.186447 0.194191 0.210404 0.192792 0.228016
53 0.592332 0.583975 0.600689 0.671941 0.659281 0.684602 0.162351 0.154852 0.169851 0.186019 0.171985 0.200053 0.445359 0.427539 0.463179 0.523776 0.501448 0.546104 0.138435 0.12744 0.14943 0.167295 0.148514 0.186076 0.566084 0.552965 0.579203 0.706107 0.684012 0.728202 0.187199 0.181135 0.193264 0.208404 0.196375 0.220433
55 0.57653 0.567205 0.585856 0.655763 0.645806 0.66572 0.16163 0.156539 0.166722 0.182487 0.168617 0.196357 0.438798 0.421022 0.456574 0.512936 0.493866 0.532007 0.136424 0.127237 0.145611 0.145692 0.13053 0.160854 0.569158 0.555435 0.582882 0.70682 0.688433 0.725207 0.186877 0.182653 0.191101 0.200276 0.188866 0.211686
57 0.561478 0.554869 0.568087 0.64247 0.631338 0.653603 0.155196 0.146109 0.164283 0.179955 0.163934 0.195976 0.429439 0.412997 0.44588 0.507263 0.484942 0.529584 0.134069 0.125009 0.143129 0.141878 0.122443 0.161313 0.565298 0.556523 0.574074 0.714262 0.703105 0.725419 0.188909 0.183057 0.194762 0.216532 0.201879 0.231185
58 0.551337 0.539931 0.562742 0.636591 0.622096 0.651085 0.15212 0.147122 0.157118 0.191962 0.176923 0.207 0.425101 0.409741 0.440461 0.505622 0.485744 0.525499 0.133428 0.126947 0.139908 0.158199 0.14057 0.175827 0.562571 0.555221 0.569921 0.71192 0.699465 0.724374 0.186964 0.18075 0.193178 0.207372 0.199363 0.215381
60 0.541116 0.529961 0.552271 0.62481 0.612758 0.636862 0.150732 0.144438 0.157026 0.184429 0.173116 0.195743 0.422321 0.408126 0.436517 0.500381 0.481608 0.519154 0.130895 0.123626 0.138164 0.151821 0.131175 0.172466 0.570075 0.558212 0.581937 0.718443 0.703783 0.733103 0.189438 0.181781 0.197096 0.217218 0.195208 0.239228
62 0.525213 0.51718 0.533245 0.612438 0.598701 0.626175 0.149054 0.142732 0.155377 0.173891 0.153816 0.193966 0.408934 0.396708 0.42116 0.490625 0.469683 0.511567 0.127953 0.120927 0.134979 0.145378 0.128209 0.162548 0.56374 0.551441 0.576039 0.717677 0.699243 0.736111 0.184692 0.180312 0.189072 0.205647 0.186835 0.22446
64 0.512518 0.503539 0.521496 0.599273 0.586906 0.611641 0.143069 0.135367 0.150771 0.170173 0.156564 0.183782 0.401287 0.386203 0.416371 0.485465 0.470766 0.500165 0.126163 0.118809 0.133517 0.153885 0.133856 0.173913 0.561219 0.549529 0.572909 0.717677 0.699094 0.73626 0.186152 0.179686 0.192618 0.212654 0.200683 0.224625
66 0.503963 0.495881 0.512045 0.587497 0.575983 0.59901 0.14308 0.136585 0.149574 0.166795 0.150683 0.182906 0.400458 0.383657 0.417258 0.48146 0.464646 0.498274 0.128377 0.120236 0.136518 0.14166 0.120905 0.162416 0.569731 0.559881 0.57958 0.710294 0.694458 0.726131 0.187308 0.182812 0.191804 0.207212 0.189151 0.225272
68 0.491224 0.483235 0.499213 0.578749 0.566762 0.590737 0.13875 0.128787 0.148713 0.169173 0.152861 0.185485 0.393339 0.378361 0.408316 0.476445 0.456836 0.496053 0.127275 0.119949 0.134602 0.137378 0.120433 0.154323 0.559472 0.541603 0.57734 0.713013 0.691678 0.734349 0.184569 0.179053 0.190085 0.206904 0.188144 0.225663
70 0.479209 0.471113 0.487306 0.568152 0.556026 0.580278 0.132004 0.128279 0.135728 0.169955 0.156723 0.183187 0.38725 0.375707 0.398793 0.472992 0.453272 0.492711 0.121522 0.115521 0.127523 0.14141 0.12037 0.162451 0.562713 0.549174 0.576252 0.725708 0.7006 0.750816 0.186558 0.179971 0.193145 0.223032 0.190637 0.255427
72 0.467099 0.460338 0.473859 0.556526 0.543419 0.569632 0.132457 0.124709 0.140204 0.163109 0.142765 0.183453 0.376935 0.362994 0.390876 0.466703 0.449354 0.484052 0.11817 0.109762 0.126579 0.139378 0.124958 0.153798 0.55272 0.54408 0.56136 0.721479 0.708716 0.734242 0.180388 0.172789 0.187986 0.210904 0.197191 0.224617
75 0.457922 0.450371 0.465474 0.537415 0.521959 0.55287 0.130239 0.122563 0.137915 0.160295 0.150885 0.169705 0.373297 0.358359 0.388235 0.454983 0.434816 0.475151 0.117696 0.109998 0.125393 0.143974 0.121071 0.166877 0.560573 0.549254 0.571892 0.700264 0.688246 0.712282 0.186975 0.180925 0.193024 0.202962 0.188505 0.217418
77 0.446911 0.43961 0.454212 0.528556 0.51385 0.543262 0.125025 0.119644 0.130407 0.148353 0.127705 0.169 0.369216 0.355314 0.383118 0.450196 0.429809 0.470583 0.114373 0.108945 0.119801 0.13566 0.122967 0.148353 0.55956 0.551504 0.567615 0.701666 0.688976 0.714355 0.186025 0.179087 0.192964 0.200276 0.179441 0.221111
79 0.43392 0.425786 0.442053 0.519345 0.504251 0.534439 0.124362 0.116248 0.132477 0.148167 0.136183 0.160151 0.359026 0.347607 0.370445 0.441965 0.423185 0.460744 0.112761 0.109929 0.115593 0.128782 0.1131 0.144464 0.549837 0.540732 0.558943 0.706621 0.693115 0.720127 0.185123 0.179495 0.190752 0.20934 0.195353 0.223326
82 0.42516 0.416863 0.433457 0.511444 0.496427 0.52646 0.121605 0.114289 0.128921 0.153667 0.137502 0.169831 0.353604 0.342917 0.36429 0.4447 0.426596 0.462804 0.10842 0.102521 0.114319 0.13125 0.118124 0.144376 0.553954 0.537655 0.570254 0.708879 0.692361 0.725398 0.18542 0.178088 0.192753 0.20059 0.188732 0.212448
84 0.415042 0.409685 0.4204 0.503072 0.490497 0.515647 0.117333 0.111418 0.123249 0.145538 0.136415 0.154662 0.349897 0.339661 0.360133 0.44295 0.425674 0.460226 0.109551 0.104713 0.114389 0.135096 0.120013 0.15018 0.549469 0.5369 0.562039 0.72252 0.708023 0.737016 0.182772 0.176345 0.189198 0.217814 0.192527 0.243101
87 0.406151 0.399239 0.413062 0.491651 0.478547 0.504756 0.116728 0.111643 0.121814 0.146353 0.13306 0.159645 0.345208 0.333018 0.357398 0.436085 0.420922 0.451247 0.11121 0.105972 0.116449 0.133314 0.113423 0.153205 0.548245 0.535573 0.560916 0.704586 0.692887 0.716284 0.18354 0.178067 0.189013 0.201429 0.190294 0.212565
90 0.396739 0.390171 0.403307 0.486054 0.473092 0.499016 0.114022 0.107277 0.120766 0.145071 0.127416 0.162725 0.341425 0.331147 0.351703 0.439056 0.419408 0.458704 0.106141 0.101383 0.1109 0.136692 0.118331 0.155054 0.548032 0.532359 0.563705 0.716014 0.701162 0.730866 0.184808 0.176642 0.192974 0.212776 0.198301 0.22725
93 0.383413 0.378228 0.388597 0.474006 0.455172 0.492841 0.110116 0.106366 0.113866 0.132282 0.112639 0.151925 0.331203 0.316949 0.345458 0.428091 0.407359 0.448822 0.105098 0.0994416 0.110754 0.130596 0.101724 0.159468 0.542759 0.530121 0.555397 0.709756 0.693788 0.725724 0.177562 0.171422 0.183701 0.202994 0.185868 0.220119
95 0.379208 0.375334 0.383081 0.468945 0.451358 0.486532 0.108616 0.105874 0.111358 0.131878 0.114864 0.148892 0.331751 0.32377 0.339733 0.421648 0.399762 0.443535 0.106841 0.100504 0.113177 0.115276 0.100883 0.129668 0.539202 0.531992 0.546411 0.714317 0.686343 0.742291 0.178529 0.173864 0.183194 0.207436 0.188974 0.225897
98 0.368605 0.36063 0.37658 0.466189 0.453946 0.478431 0.102993 0.0961948 0.109791 0.144103 0.125413 0.162792 0.324205 0.311744 0.336667 0.426897 0.413741 0.440053 0.100967 0.0950463 0.106889 0.133942 0.117723 0.150162 0.538901 0.529875 0.547928 0.699283 0.68451 0.714056 0.177547 0.1692 0.185895 0.213218 0.195695 0.230741
102 0.35984 0.353372 0.366307 0.452407 0.438817 0.465996 0.10404 0.0990445 0.109035 0.128878 0.109933 0.147824 0.318882 0.312227 0.325538 0.412855 0.396475 0.429235 0.0981087 0.0941646 0.102053 0.125032 0.109577 0.140487 0.54284 0.524502 0.561178 0.692884 0.667261 0.718507 0.179217 0.170294 0.188141 0.205186 0.183833 0.226539
105 0.35174 0.345263 0.358217 0.445065 0.430752 0.459379 0.103236 0.0985299 0.107941 0.122968 0.110227 0.135709 0.316194 0.307432 0.324956 0.412243 0.389666 0.43482 0.0983261 0.0929347 0.103717 0.121 0.1059 0.1361 0.53603 0.528876 0.543184 0.689396 0.67444 0.704352 0.176337 0.172128 0.180546 0.195897 0.185776 0.206019
108 0.3436 0.336739 0.350462 0.434665 0.423226 0.446104 0.0970326 0.0912754 0.10279 0.124814 0.114421 0.135207 0.310866 0.300792 0.32094 0.402048 0.384934 0.419162 0.0974493 0.0909603 0.103938 0.118186 0.104339 0.132033 0.526617 0.517421 0.535813 0.682703 0.663384 0.702021 0.173123 0.167898 0.178348 0.20734 0.192031 0.222649
111 0.337587 0.329476 0.345697 0.4317 0.415396 0.448004 0.0983297 0.0932997 0.10336 0.123532 0.10732 0.139744 0.3093 0.29944 0.31916 0.405871 0.385981 0.425761 0.0979276 0.0932941 0.102561 0.118718 0.100688 0.136748 0.531301 0.516557 0.546045 0.689205 0.666177 0.712233 0.175906 0.167771 0.18404 0.208186 0.184944 0.231428
115 0.32537 0.317742 0.332998 0.425023 0.40563 0.444416 0.0958152 0.090489 0.101141 0.125282 0.110077 0.140487 0.2995 0.290262 0.308738 0.407049 0.39057 0.423529 0.0948152 0.0888481 0.100782 0.119686 0.100142 0.139229 0.52405 0.508082 0.540017 0.690685 0.671513 0.709857 0.176663 0.171743 0.181583 0.197462 0.190145 0.204778
118 0.320043 0.31455 0.325536 0.422013 0.404666 0.439359 0.0914312 0.0848154 0.098047 0.122846 0.104005 0.141687 0.298183 0.287477 0.308888 0.400418 0.386295 0.41454 0.0950834 0.0888214 0.101345 0.119218 0.0998584 0.138578 0.516636 0.50265 0.530622 0.679229 0.661788 0.69667 0.170888 0.162279 0.179496 0.199058 0.186246 0.211869
122 0.311997 0.306811 0.317182 0.414994 0.403348 0.42664 0.0890435 0.0838732 0.0942138 0.126346 0.107784 0.144908 0.290454 0.281848 0.29906 0.398605 0.379501 0.417709 0.089895 0.0824518 0.0973381 0.119686 0.106627 0.132744 0.507409 0.494481 0.520337 0.67737 0.653101 0.701638 0.170529 0.165467 0.175591 0.197679 0.187223 0.208136
126 0.304902 0.298499 0.311306 0.410231 0.396948 0.423515 0.0866413 0.0811396 0.0921431 0.119814 0.104212 0.135416 0.289463 0.280495 0.298431 0.399604 0.389648 0.40956 0.0893261 0.0854589 0.0931933 0.127378 0.113705 0.141051 0.5126 0.496358 0.528841 0.681417 0.664368 0.698466 0.169851 0.16157 0.178133 0.195872 0.177695 0.214049
130 0.297765 0.288706 0.306823 0.404335 0.391866 0.416804 0.0856776 0.0806099 0.0907453 0.129288 0.113592 0.144984 0.283707 0.275975 0.29144 0.394151 0.382359 0.405944 0.0921957 0.0866766 0.0977147 0.12741 0.108668 0.146153 0.505629 0.489977 0.521281 0.676001 0.653586 0.698416 0.170924 0.163672 0.178176 0.198429 0.180384 0.216475
134 0.294458 0.285733 0.303182 0.399141 0.385168 0.413115 0.0855109 0.0782749 0.0927469 0.112718 0.0967103 0.128726 0.282411 0.270388 0.294435 0.392632 0.378186 0.407077 0.0871087 0.0805718 0.0936456 0.115968 0.10013 0.131806 0.500924 0.484156 0.517692 0.660831 0.64324 0.678422 0.171699 0.164766 0.178633 0.187929 0.172591 0.203268
138 0.28673 0.281317 0.292143 0.391798 0.37881 0.404785 0.0843044 0.0811297 0.087479 0.111686 0.095803 0.127569 0.279961 0.273497 0.286426 0.387066 0.37678 0.397351 0.0894384 0.0869361 0.0919408 0.113154 0.102527 0.12378 0.496788 0.482283 0.511293 0.65795 0.639067 0.676834 0.165544 0.160004 0.171083 0.188583 0.17763 0.199537
143 0.278076 0.270216 0.285936 0.389467 0.374067 0.404867 0.0799892 0.0746787 0.0852996 0.1115 0.094256 0.128744 0.272512 0.2653 0.279725 0.386992 0.370758 0.403226 0.0855507 0.081361 0.0897405 0.112872 0.0961442 0.129599 0.488712 0.470217 0.507207 0.654573 0.63998 0.669166 0.165714 0.156993 0.174435 0.186519 0.171339 0.2017
147 0.275677 0.267898 0.283457 0.384349 0.370661 0.398037 0.0813442 0.0737597 0.0889287 0.107654 0.0994318 0.115876 0.272519 0.266361 0.278677 0.385153 0.368588 0.401718 0.0873732 0.0841584 0.0905881 0.112686 0.0946178 0.130754 0.489198 0.471186 0.507209 0.651642 0.628044 0.675241 0.162572 0.154297 0.170848 0.187051 0.174547 0.199556
152 0.266585 0.260271 0.272899 0.380332 0.365713 0.394952 0.0784565 0.073676 0.0832371 0.10584 0.091257 0.120422 0.266863 0.259033 0.274692 0.381852 0.367756 0.395948 0.0841921 0.0801595 0.0882246 0.119154 0.101385 0.136922 0.479536 0.464434 0.494637 0.643485 0.619049 0.66792 0.159457 0.149833 0.16908 0.175487 0.164169 0.186805
156 0.26174 0.256772 0.266708 0.377189 0.358742 0.395637 0.076587 0.0702652 0.0829087 0.109186 0.0949282 0.123444 0.260985 0.252601 0.269369 0.377788 0.364732 0.390843 0.0824276 0.0789082 0.0859469 0.108244 0.0941595 0.122328 0.468529 0.450786 0.486273 0.643402 0.619 0.667803 0.157105 0.148553 0.165657 0.186397 0.163322 0.209473
161 0.259052 0.254231 0.263873 0.374451 0.357716 0.391186 0.0762138 0.0713848 0.0810428 0.10709 0.0853046 0.128875 0.261216 0.256264 0.266168 0.384925 0.374487 0.395363 0.0821522 0.0770198 0.0872846 0.121346 0.102705 0.139987 0.465912 0.45291 0.478914 0.634704 0.611313 0.658094 0.15604 0.148289 0.163791 0.182205 0.170721 0.193689
166 0.250824 0.245667 0.255981 0.370066 0.354866 0.385267 0.0722609 0.0680299 0.0764918 0.106058 0.09306 0.119055 0.254537 0.248703 0.26037 0.379176 0.366073 0.39228 0.0797138 0.0755374 0.0838902 0.111308 0.0996989 0.122916 0.459745 0.440665 0.478825 0.628855 0.601068 0.656642 0.154652 0.144312 0.164993 0.176141 0.167492 0.18479
171 0.246701 0.237924 0.255478 0.368636 0.350609 0.386663 0.0709167 0.0657353 0.076098 0.10309 0.0917398 0.11444 0.254791 0.245875 0.263706 0.376547 0.354519 0.398575 0.0813442 0.0757722 0.0869163 0.112436 0.101202 0.123669 0.457014 0.439354 0.474674 0.616342 0.583345 0.649338 0.153301 0.145859 0.160742 0.169577 0.15761 0.181544
177 0.240742 0.235292 0.246191 0.360221 0.348914 0.371527 0.068779 0.0630571 0.0745009 0.103994 0.0869407 0.121046 0.249006 0.239443 0.258568 0.373497 0.36068 0.386314 0.0793877 0.074249 0.0845264 0.117718 0.107901 0.127535 0.452699 0.437311 0.468087 0.607801 0.589472 0.626129 0.153098 0.146776 0.159419 0.168327 0.160421 0.176233
182 0.233541 0.229024 0.238057 0.360722 0.345817 0.375627 0.0654529 0.0615173 0.0693885 0.115346 0.10483 0.125862 0.246282 0.237589 0.254975 0.376159 0.368361 0.383957 0.0780652 0.0710659 0.0850646 0.124692 0.112054 0.137331 0.4439 0.424882 0.462919 0.608184 0.591153 0.625215 0.150279 0.142369 0.158189 0.164231 0.15257 0.175891
188 0.230334 0.224066 0.236602 0.362006 0.347646 0.376366 0.0641087 0.0588805 0.0693369 0.110904 0.0980442 0.123764 0.243242 0.236249 0.250235 0.375216 0.358199 0.392233 0.0762645 0.0708077 0.0817213 0.115468 0.102358 0.128578 0.432785 0.413853 0.451717 0.599574 0.578039 0.62111 0.144449 0.137393 0.151505 0.159013 0.146784 0.171242
194 0.222692 0.216931 0.228453 0.358564 0.341976 0.375152 0.0629384 0.0583967 0.0674801 0.10975 0.0975729 0.121927 0.239648 0.232969 0.246327 0.371693 0.35717 0.386216 0.0756703 0.0712468 0.0800938 0.116032 0.0994992 0.132565 0.427286 0.411282 0.443291 0.597207 0.573748 0.620667 0.147207 0.140027 0.154386 0.162859 0.145344 0.180374
200 0.2204 0.215521 0.22528 0.355529 0.340499 0.370559 0.0636993 0.0566629 0.0707356 0.102276 0.086292 0.118259 0.237082 0.230169 0.243994 0.371506 0.362049 0.380962 0.0757537 0.0717004 0.0798069 0.10884 0.0970652 0.120614 0.417431 0.39784 0.437021 0.591215 0.571807 0.610622 0.142399 0.133491 0.151306 0.173173 0.152349 0.193997
206 0.216562 0.211152 0.221971 0.354166 0.342527 0.365805 0.0599602 0.0564398 0.0634806 0.101872 0.0872976 0.116446 0.235327 0.227524 0.243129 0.374315 0.363105 0.385525 0.0741305 0.0697073 0.0785536 0.110654 0.101201 0.120107 0.414693 0.398002 0.431383 0.581322 0.555833 0.606812 0.138315 0.12949 0.147141 0.161795 0.142669 0.180921
213 0.212347 0.208053 0.216641 0.348168 0.332328 0.364008 0.0592065 0.0571395 0.0612736 0.0954615 0.0797025 0.111221 0.233152 0.223164 0.24314 0.369948 0.355069 0.384828 0.0735471 0.0690103 0.078084 0.105776 0.0857333 0.125818 0.409572 0.398234 0.42091 0.577729 0.561629 0.593828 0.138971 0.130827 0.147115 0.157449 0.143355 0.171542
219 0.205272 0.199033 0.21151 0.347 0.327039 0.366961 0.0578152 0.0540949 0.0615356 0.0977436 0.0868699 0.108617 0.228318 0.221249 0.235387 0.371555 0.353946 0.389165 0.0725689 0.0688321 0.0763056 0.114936 0.100751 0.129121 0.39329 0.375979 0.4106 0.568711 0.556436 0.580985 0.132217 0.12093 0.143505 0.154667 0.130863 0.17847
226 0.203445 0.197817 0.209073 0.347473 0.334516 0.36043 0.0566993 0.0536208 0.0597778 0.0942757 0.0763129 0.112238 0.226287 0.218336 0.234238 0.374492 0.36028 0.388705 0.0708913 0.06611 0.0756727 0.10659 0.0892604 0.123919 0.392525 0.378299 0.406751 0.569763 0.544581 0.594945 0.135627 0.128753 0.142501 0.147603 0.13528 0.159925
233 0.197647 0.191193 0.204101 0.34508 0.332999 0.357162 0.055866 0.0519207 0.0598112 0.0959615 0.085769 0.106154 0.222514 0.217167 0.227862 0.370554 0.360511 0.380597 0.0703116 0.0653202 0.075303 0.119032 0.103115 0.134949 0.383555 0.370596 0.396515 0.553289 0.53131 0.575267 0.128899 0.121588 0.136209 0.145821 0.129422 0.162219
241 0.194181 0.189006 0.199355 0.341051 0.331017 0.351084 0.0549638 0.0522997 0.0576279 0.0988718 0.0837889 0.113955 0.221023 0.214391 0.227655 0.368322 0.351333 0.385312 0.0724529 0.070074 0.0748318 0.11475 0.10123 0.12827 0.378243 0.364883 0.391603 0.547091 0.527636 0.566546 0.128091 0.123375 0.132806 0.140603 0.128953 0.152252
248 0.189004 0.183658 0.19435 0.33866 0.316017 0.361302 0.0527609 0.0502849 0.0552369 0.10309 0.0871536 0.119026 0.21558 0.210878 0.220282 0.358915 0.344986 0.372845 0.0699348 0.0655895 0.0742802 0.104776 0.0930717 0.11648 0.367465 0.351785 0.383146 0.545268 0.525128 0.565408 0.125192 0.116801 0.133584 0.142692 0.128277 0.157108
256 0.186318 0.18188 0.190756 0.344046 0.3284 0.359693 0.0512536 0.0446787 0.0578286 0.0983397 0.0790145 0.117665 0.215287 0.205437 0.225137 0.367722 0.355349 0.380095 0.0670942 0.0627151 0.0714734 0.104558 0.0938606 0.115255 0.359617 0.343903 0.37533 0.539931 0.517511 0.562351 0.121804 0.11288 0.130729 0.141474 0.128107 0.154841
264 0.181991 0.176433 0.18755 0.339261 0.322093 0.35643 0.0514131 0.0475936 0.0552325 0.0975577 0.0808197 0.114296 0.214019 0.20552 0.222518 0.368549 0.360602 0.376495 0.0678406 0.0649816 0.0706996 0.111622 0.0909397 0.132304 0.355091 0.34208 0.368102 0.541518 0.520795 0.562241 0.122601 0.117267 0.127936 0.145071 0.128061 0.16208
272 0.177578 0.172417 0.182739 0.345892 0.328383 0.363402 0.0491123 0.0422541 0.0559706 0.0985897 0.0812089 0.115971 0.211102 0.203516 0.218689 0.372837 0.360314 0.385361 0.0665544 0.0622791 0.0708297 0.109308 0.0960076 0.122608 0.348572 0.333359 0.363784 0.542089 0.522351 0.561826 0.118772 0.110792 0.126752 0.140442 0.129074 0.151811
281 0.170493 0.165301 0.175684 0.338787 0.31945 0.358124 0.0463044 0.0406107 0.0519981 0.101372 0.0921288 0.110615 0.206839 0.202415 0.211264 0.366422 0.352827 0.380017 0.0659239 0.062746 0.0691019 0.102679 0.0934096 0.111949 0.339907 0.330942 0.348873 0.529891 0.504692 0.55509 0.112504 0.108166 0.116842 0.129064 0.115422 0.142706
289 0.17307 0.166796 0.179344 0.342559 0.32716 0.357959 0.0487138 0.0444737 0.0529539 0.104904 0.0885021 0.121306 0.207925 0.204803 0.211047 0.370466 0.362378 0.378554 0.0677138 0.0644925 0.0709351 0.11059 0.0954902 0.125689 0.337451 0.327969 0.346934 0.539195 0.517681 0.560709 0.114243 0.107546 0.120939 0.135442 0.119806 0.151079
298 0.167192 0.163235 0.17115 0.335175 0.317534 0.352817 0.0452971 0.0416451 0.0489491 0.0952756 0.0788941 0.111657 0.204403 0.198231 0.210576 0.363353 0.352268 0.374438 0.0664602 0.0624271 0.0704933 0.102276 0.0878251 0.116726 0.330848 0.320843 0.340854 0.517864 0.507858 0.527871 0.114609 0.108749 0.120469 0.13091 0.115233 0.146587
308 0.16242 0.158649 0.16619 0.33859 0.322351 0.354828 0.0434964 0.0391419 0.0478509 0.0968077 0.0821419 0.111474 0.201942 0.195609 0.208274 0.364266 0.354357 0.374175 0.0654855 0.062212 0.068759 0.0966795 0.07984 0.113519 0.318699 0.311559 0.32584 0.507263 0.486991 0.527535 0.107902 0.104163 0.111641 0.122532 0.110619 0.134445
317 0.158079 0.151211 0.164948 0.338241 0.323469 0.353013 0.0428479 0.0385921 0.0471036 0.0970256 0.0890093 0.105042 0.197946 0.194428 0.201465 0.368999 0.35522 0.382778 0.0629348 0.0578455 0.0680241 0.10859 0.0997922 0.117387 0.312986 0.303776 0.322195 0.503586 0.478073 0.529099 0.106554 0.101616 0.111493 0.124564 0.109473 0.139655
327 0.156449 0.152766 0.160131 0.337372 0.323479 0.351265 0.043471 0.039016 0.0479261 0.0998397 0.0837257 0.115954 0.197242 0.191377 0.203107 0.367559 0.355685 0.379433 0.0651051 0.0597742 0.070436 0.109622 0.10097 0.118274 0.306804 0.293391 0.320217 0.51061 0.480584 0.540636 0.10667 0.100912 0.112429 0.121096 0.105866 0.136326
338 0.153768 0.147749 0.159787 0.335482 0.321265 0.349699 0.043721 0.0400051 0.047437 0.0927436 0.0773291 0.108158 0.192739 0.186626 0.198851 0.370617 0.357209 0.384025 0.0634565 0.0577472 0.0691659 0.107622 0.0958305 0.119413 0.299297 0.287575 0.311019 0.505735 0.483186 0.528284 0.103337 0.0991885 0.107485 0.119186 0.103615 0.134757
348 0.14652 0.141054 0.151985 0.341866 0.325046 0.358685 0.0403986 0.0363161 0.044481 0.105968 0.0891822 0.122754 0.189609 0.18412 0.195098 0.37088 0.357579 0.384181 0.0603768 0.0562181 0.0645356 0.112404 0.0982024 0.126605 0.293292 0.282385 0.3042 0.508833 0.486793 0.530874 0.101924 0.0963534 0.107494 0.132192 0.12267 0.141715
359 0.14766 0.141906 0.153414 0.33185 0.320297 0.343402 0.0413225 0.0373626 0.0452824 0.0922436 0.0806599 0.103827 0.19131 0.184818 0.197801 0.361618 0.348331 0.374905 0.0616776 0.0568838 0.0664713 0.107686 0.0969569 0.118415 0.292942 0.286065 0.29982 0.494646 0.469684 0.519608 0.0990906 0.0933268 0.104854 0.122782 0.110399 0.135165
370 0.141992 0.137606 0.146378 0.343155 0.326362 0.359948 0.0374457 0.0341364 0.040755 0.100622 0.0914721 0.109772 0.186402 0.1817 0.191104 0.373355 0.360202 0.386508 0.061192 0.0570866 0.0652975 0.11009 0.0937289 0.126451 0.277724 0.266284 0.289164 0.516455 0.495811 0.537098 0.0940363 0.088547 0.0995255 0.121782 0.107351 0.136213
382 0.13959 0.134394 0.144786 0.336345 0.318045 0.354645 0.037866 0.0356199 0.040112 0.0958077 0.0841566 0.107459 0.187172 0.181541 0.192803 0.367265 0.34954 0.38499 0.0616413 0.0586183 0.0646643 0.107622 0.0953745 0.119869 0.276485 0.267444 0.285526 0.494517 0.471509 0.517525 0.0916232 0.0851249 0.0981216 0.120782 0.0996351 0.141929
394 0.134055 0.129644 0.138466 0.334623 0.320912 0.348334 0.0355471 0.0320699 0.0390243 0.0932756 0.0816017 0.10495 0.182827 0.177668 0.187986 0.368473 0.356307 0.380639 0.0603913 0.056153 0.0646297 0.111186 0.0928268 0.129545 0.268986 0.258699 0.279273 0.491161 0.473074 0.509247 0.0910036 0.0841428 0.0978645 0.116 0.0958006 0.136199
406 0.132854 0.128787 0.136921 0.336477 0.324347 0.348606 0.0377283 0.0340238 0.0414328 0.102686 0.0877333 0.117639 0.180887 0.175691 0.186082 0.368558 0.354859 0.382258 0.0584602 0.0536556 0.0632647 0.10609 0.0885422 0.123637 0.264039 0.258261 0.269818 0.491479 0.475863 0.507095 0.0894239 0.0849707 0.0938771 0.111904 0.0961203 0.127687
419 0.127105 0.122236 0.131975 0.337735 0.319937 0.355534 0.0353805 0.0323651 0.0383958 0.0978397 0.0839595 0.11172 0.175468 0.171323 0.179614 0.37094 0.354629 0.387251 0.0571776 0.0526097 0.0617455 0.111404 0.0950012 0.127806 0.252742 0.241604 0.263879 0.497185 0.468655 0.525716 0.0867174 0.0826102 0.0908246 0.117186 0.0962196 0.138152
432 0.125602 0.12016 0.131043 0.330541 0.318318 0.342764 0.0335544 0.0304505 0.0366583 0.0921795 0.0833021 0.101057 0.176457 0.171232 0.181681 0.368074 0.353843 0.382304 0.0589058 0.0543551 0.0634565 0.103526 0.0906309 0.11642 0.258876 0.248764 0.268987 0.490338 0.470456 0.51022 0.0900254 0.0859657 0.094085 0.117436 0.0974529 0.137419
445 0.122287 0.118977 0.125598 0.335491 0.320942 0.35004 0.0315363 0.0291971 0.0338754 0.0988718 0.086432 0.111312 0.173847 0.168812 0.178882 0.367376 0.349834 0.384917 0.056866 0.0529135 0.0608184 0.110058 0.0956731 0.124442 0.247669 0.241056 0.254281 0.478382 0.455015 0.501749 0.0848623 0.0800698 0.0896549 0.104994 0.0967064 0.113281
459 0.121523 0.117802 0.125244 0.3337 0.315131 0.352268 0.0328551 0.03097 0.0347402 0.0906474 0.0760163 0.105279 0.174233 0.170054 0.178411 0.375797 0.361257 0.390337 0.0562065 0.0525877 0.0598254 0.107026 0.0937591 0.120292 0.243386 0.233106 0.253666 0.487709 0.462501 0.512916 0.0836884 0.076943 0.0904339 0.11584 0.104778 0.126902
474 0.118487 0.111714 0.12526 0.334295 0.317133 0.351458 0.0310399 0.0282143 0.0338655 0.0952756 0.0830674 0.107484 0.173198 0.16498 0.181415 0.367241 0.351678 0.382804 0.0557247 0.0495146 0.0619348 0.105776 0.0921318 0.119419 0.240674 0.230832 0.250516 0.480986 0.460363 0.501609 0.0806703 0.0762322 0.0851084 0.107058 0.0875594 0.126556
489 0.114319 0.110952 0.117685 0.334179 0.314356 0.354002 0.0316232 0.0292856 0.0339609 0.0873654 0.0766949 0.0980359 0.16885 0.16236 0.175339 0.366646 0.355561 0.37773 0.0567174 0.0522355 0.0611993 0.102179 0.0887172 0.115642 0.233173 0.222639 0.243708 0.480101 0.455402 0.5048 0.0803587 0.07531 0.0854075 0.102244 0.0857275 0.11876
504 0.11105 0.104611 0.117489 0.336595 0.319744 0.353445 0.0283008 0.0241866 0.0324149 0.0931474 0.0821327 0.104162 0.168316 0.162791 0.173841 0.36902 0.355295 0.382746 0.0557935 0.0516199 0.0599671 0.105776 0.0901348 0.121416 0.229465 0.223024 0.235906 0.485796 0.472102 0.49949 0.0786377 0.0738671 0.0834083 0.112436 0.0979998 0.126872
520 0.108354 0.103911 0.112797 0.335181 0.317172 0.353189 0.0294239 0.0260581 0.0327897 0.0914615 0.0781149 0.104808 0.165858 0.160725 0.17099 0.368141 0.354815 0.381466 0.0543189 0.051576 0.0570617 0.101526 0.0881408 0.114911 0.223738 0.219344 0.228131 0.484582 0.462508 0.506656 0.0768587 0.0712527 0.0824647 0.103929 0.0873563 0.120503
536 0.107491 0.101508 0.113475 0.339214 0.318208 0.36022 0.0306884 0.0273104 0.0340665 0.0996218 0.0864819 0.112762 0.167119 0.158968 0.17527 0.37171 0.351203 0.392216 0.0549276 0.0491822 0.060673 0.105122 0.0913321 0.118912 0.221106 0.212613 0.229599 0.491308 0.467672 0.514944 0.0769529 0.0727269 0.0811789 0.113686 0.0965123 0.130859
553 0.103631 0.100351 0.106912 0.340276 0.319764 0.360789 0.0268841 0.0225542 0.031214 0.0934936 0.084531 0.102456 0.163059 0.158494 0.167624 0.375748 0.355587 0.395909 0.0526087 0.047812 0.0574054 0.0984295 0.088177 0.108682 0.211032 0.20079 0.221275 0.492494 0.463931 0.521057 0.0725652 0.0670139 0.0781166 0.101429 0.0872466 0.115612
570 0.102095 0.0968761 0.107314 0.337159 0.317375 0.356943 0.0275254 0.0247643 0.0302865 0.100058 0.0853667 0.114749 0.163684 0.158631 0.168737 0.372964 0.355717 0.39021 0.0542573 0.0513131 0.0572014 0.109276 0.0906756 0.127876 0.211152 0.205176 0.217127 0.486767 0.470043 0.503492 0.073221 0.0705739 0.0758682 0.105494 0.0876543 0.123333
588 0.097542 0.0929846 0.1021 0.336891 0.316785 0.356997 0.0250761 0.0223333 0.0278189 0.0937436 0.079067 0.10842 0.157814 0.153203 0.162424 0.376074 0.356507 0.395642 0.0502392 0.0490102 0.0514681 0.106622 0.0959146 0.117329 0.204807 0.195465 0.214148 0.494965 0.471672 0.518258 0.0729855 0.0681311 0.07784 0.104058 0.0916184 0.116497
606 0.0968622 0.0925614 0.101163 0.336897 0.322326 0.351468 0.0254022 0.0219042 0.0289002 0.0983718 0.0794065 0.117337 0.159398 0.152563 0.166233 0.369226 0.357848 0.380604 0.0538913 0.0493813 0.0584014 0.102276 0.089494 0.115057 0.201623 0.194416 0.20883 0.484897 0.457287 0.512506 0.0700471 0.0628632 0.0772311 0.104058 0.0938095 0.114306
625 0.0932439 0.0873438 0.0991441 0.342729 0.327072 0.358385 0.024145 0.0191595 0.0291304 0.0939936 0.0805524 0.107435 0.158909 0.152615 0.165203 0.373814 0.355963 0.391664 0.0534203 0.0493114 0.0575292 0.104276 0.0924227 0.116129 0.192306 0.184971 0.199641 0.492344 0.471371 0.513317 0.067971 0.0629528 0.0729893 0.106276 0.0952043 0.117347
645 0.0907442 0.0846308 0.0968576 0.337394 0.319579 0.355209 0.0238334 0.0198706 0.0277961 0.0884295 0.0732316 0.103627 0.155341 0.149163 0.16152 0.377729 0.359929 0.395528 0.0516522 0.048142 0.0551624 0.10809 0.0998584 0.116321 0.192767 0.18698 0.198554 0.500559 0.482495 0.518622 0.0668768 0.0645707 0.0691829 0.101744 0.0844265 0.119061
665 0.0870362 0.0832801 0.0907924 0.345393 0.331621 0.359165 0.0209783 0.0184201 0.0235365 0.0988718 0.0891176 0.108626 0.15389 0.148119 0.15966 0.379596 0.361254 0.397938 0.0503877 0.0455463 0.0552291 0.102712 0.0904895 0.114934 0.187329 0.182583 0.192074 0.49904 0.45885 0.539229 0.067029 0.0613818 0.0726763 0.107622 0.0929147 0.122329
686 0.0884413 0.0847806 0.0921021 0.340464 0.321027 0.3599 0.0228406 0.020393 0.0252883 0.0922115 0.0817045 0.102719 0.156337 0.151101 0.161574 0.372664 0.353882 0.391447 0.0521413 0.048883 0.0553996 0.101962 0.0905906 0.113332 0.186019 0.17755 0.194489 0.499101 0.473429 0.524774 0.0669348 0.0634502 0.0704194 0.0991474 0.0825994 0.115695
707 0.0853989 0.0820637 0.088734 0.351081 0.332777 0.369385 0.02175 0.0180928 0.0254073 0.0917115 0.0804056 0.103018 0.150329 0.145574 0.155084 0.380175 0.365368 0.394983 0.0484131 0.0443148 0.0525113 0.102744 0.0922153 0.113272 0.177268 0.171012 0.183523 0.501738 0.476544 0.526932 0.0631015 0.0572903 0.0689127 0.101308 0.083567 0.119048
729 0.0808817 0.0770659 0.0846976 0.352151 0.336715 0.367587 0.0199964 0.0161812 0.0238116 0.0965256 0.085153 0.107898 0.14954 0.146427 0.152653 0.377061 0.358925 0.395198 0.0478913 0.0442638 0.0515188 0.104244 0.0890434 0.119444 0.172583 0.16747 0.177697 0.513067 0.48039 0.545744 0.0604203 0.0570443 0.0637963 0.105276 0.0864078 0.124143
752 0.0798592 0.0750597 0.0846586 0.349479 0.327129 0.37183 0.0188986 0.0162646 0.0215326 0.0953974 0.0820346 0.10876 0.149902 0.144519 0.155285 0.380267 0.366295 0.394238 0.0506703 0.0469385 0.0544021 0.102429 0.0932208 0.111638 0.17078 0.161185 0.180374 0.505894 0.477956 0.533832 0.0595906 0.0556907 0.0634905 0.100962 0.0864533 0.11547
776 0.0782573 0.0739898 0.0825248 0.349861 0.333502 0.366219 0.0182211 0.0147217 0.0217204 0.0914295 0.0833372 0.0995218 0.148644 0.142882 0.154407 0.378737 0.361884 0.39559 0.0488478 0.0466981 0.0509976 0.0930192 0.081907 0.104131 0.168561 0.16067 0.176452 0.507811 0.483752 0.531871 0.0588406 0.0541105 0.0635707 0.0977115 0.0801684 0.115255
800 0.0741922 0.0713331 0.0770513 0.354541 0.334646 0.374436 0.0176921 0.0155354 0.0198488 0.0989936 0.0867321 0.111255 0.145551 0.140636 0.150466 0.382487 0.366789 0.398186 0.0466812 0.0437858 0.0495765 0.0994615 0.0872341 0.111689 0.162787 0.155377 0.170196 0.505981 0.4767 0.535262 0.0540652 0.0497102 0.0584203 0.103058 0.0888841 0.117231
825 0.0747419 0.0712009 0.0782828 0.353412 0.337033 0.369792 0.0182718 0.015818 0.0207256 0.0978077 0.0802848 0.115331 0.145552 0.141629 0.149475 0.388415 0.375211 0.401619 0.0486341 0.0439429 0.0533253 0.107372 0.0964927 0.118251 0.160003 0.15282 0.167185 0.513722 0.488021 0.539423 0.0572319 0.0518551 0.0626087 0.103058 0.0873251 0.11879
851 0.0696858 0.066936 0.0724356 0.360375 0.34188 0.378871 0.0156921 0.014194 0.0171901 0.0931474 0.0824151 0.10388 0.141931 0.138425 0.145437 0.388821 0.370057 0.407585 0.0457826 0.043431 0.0481343 0.102429 0.0898906 0.114968 0.154618 0.147499 0.161737 0.511949 0.483007 0.540891 0.0547464 0.0483523 0.0611405 0.0983974 0.0811745 0.11562
877 0.069664 0.0668956 0.0724323 0.359274 0.343244 0.375304 0.0161269 0.0139064 0.0183473 0.0878654 0.0755712 0.10016 0.142938 0.136633 0.149243 0.38679 0.365597 0.407984 0.0466341 0.0434663 0.0498018 0.100147 0.0874199 0.112875 0.155276 0.150867 0.159685 0.53238 0.495411 0.56935 0.0537681 0.050638 0.0568982 0.0979936 0.0755497 0.120437
905 0.0667463 0.0637328 0.0697598 0.361903 0.341084 0.382721 0.0156631 0.0133371 0.017989 0.10109 0.0889677 0.113212 0.140673 0.136805 0.144541 0.383771 0.361776 0.405767 0.0474022 0.0439704 0.050834 0.0968333 0.0827652 0.110901 0.14811 0.144147 0.152073 0.526226 0.487803 0.564648 0.0527102 0.0493448 0.0560755 0.101776 0.0852215 0.11833
933 0.0660816 0.0617062 0.0704571 0.3586 0.342986 0.374214 0.0156595 0.0119416 0.0193773 0.0891474 0.0755694 0.102725 0.141048 0.13582 0.146276 0.388067 0.366736 0.409399 0.0475435 0.0444284 0.0506586 0.0978654 0.0920673 0.103663 0.147501 0.139917 0.155084 0.529647 0.492849 0.566445 0.0519131 0.0471758 0.0566503 0.0984936 0.0881019 0.108885
962 0.0640078 0.0594724 0.0685431 0.360717 0.339929 0.381505 0.0147247 0.0123763 0.017073 0.0972115 0.0851261 0.109297 0.138484 0.133066 0.143901 0.388256 0.367499 0.409013 0.0457355 0.0432959 0.0481752 0.102397 0.0940763 0.110719 0.14196 0.133931 0.149989 0.532644 0.500884 0.564404 0.0486957 0.0443589 0.0530325 0.104808 0.0889307 0.120685
992 0.0616178 0.0580402 0.0651954 0.367662 0.340686 0.394638 0.0146921 0.0128113 0.0165729 0.0909295 0.0805861 0.101273 0.136861 0.130559 0.143164 0.392677 0.370348 0.415006 0.044558 0.0418908 0.0472252 0.101929 0.0913475 0.112511 0.137554 0.125461 0.149648 0.554094 0.507664 0.600523 0.0508442 0.0454698 0.0562186 0.10434 0.0891003 0.119579
1023 0.0598708 0.0566943 0.0630473 0.36927 0.347242 0.391298 0.0140254 0.0124268 0.015624 0.0937115 0.0838215 0.103602 0.138765 0.133891 0.143638 0.390268 0.37421 0.406327 0.0449855 0.0394042 0.0505668 0.105494 0.101683 0.109305 0.135542 0.127056 0.144027 0.56144 0.525678 0.597203 0.0471848 0.0429864 0.0513832 0.107276 0.0923755 0.122176
1055 0.0569092 0.0533046 0.0605137 0.373372 0.350276 0.396468 0.0126739 0.00975707 0.0155908 0.0959615 0.0788609 0.113062 0.134008 0.130002 0.138014 0.403923 0.384399 0.423447 0.0431196 0.0403433 0.0458959 0.109026 0.097773 0.120278 0.131386 0.125045 0.137726 0.569833 0.546008 0.593658 0.044808 0.0403855 0.0492305 0.11259 0.0954486 0.129731
1088 0.056753 0.0529823 0.0605238 0.373765 0.351407 0.396122 0.012337 0.00892098 0.015753 0.0972756 0.0864415 0.10811 0.135852 0.13158 0.140124 0.390624 0.371875 0.409373 0.0460508 0.0426844 0.0494171 0.100397 0.0911074 0.109687 0.131133 0.127141 0.135124 0.551365 0.519528 0.583202 0.0471305 0.0441345 0.0501264 0.0971795 0.0826328 0.111726
1122 0.0544903 0.0515613 0.0574193 0.379098 0.358123 0.400072 0.0115363 0.00986982 0.0132027 0.105154 0.0905335 0.119774 0.131381 0.126722 0.136041 0.401186 0.383742 0.418629 0.0424638 0.0390857 0.0458419 0.101429 0.0913114 0.111548 0.124275 0.119972 0.128578 0.566115 0.53694 0.595289 0.0436884 0.0408235 0.0465533 0.100526 0.0865346 0.114517
1158 0.0525702 0.0488163 0.056324 0.376118 0.350003 0.402234 0.0111123 0.00825553 0.0139692 0.0983718 0.0830832 0.11366 0.13241 0.128845 0.135976 0.405351 0.381678 0.429023 0.0424783 0.0378699 0.0470867 0.10959 0.104508 0.114671 0.124245 0.117654 0.130836 0.577086 0.539137 0.615034 0.0441015 0.0387186 0.0494843 0.103808 0.086784 0.120831
1194 0.0519701 0.0493976 0.0545425 0.377751 0.357703 0.3978 0.0102754 0.0080577 0.0124931 0.0957115 0.0827128 0.10871 0.131868 0.128238 0.135499 0.398821 0.381238 0.416403 0.0432645 0.0402823 0.0462468 0.0976795 0.0858315 0.109527 0.120355 0.113909 0.1268 0.570583 0.543822 0.597344 0.0412935 0.0374484 0.0451386 0.100244 0.0870003 0.113487
1231 0.0502486 0.0463437 0.0541536 0.383075 0.364305 0.401845 0.0114892 0.00879158 0.0141867 0.0985897 0.0877558 0.109424 0.130247 0.127474 0.13302 0.402473 0.382598 0.422349 0.0428116 0.0397388 0.0458845 0.105026 0.0935945 0.116457 0.117327 0.110856 0.123798 0.565703 0.538119 0.593287 0.0394058 0.0357909 0.0430207 0.102904 0.0831045 0.122703
1270 0.0487121 0.0448596 0.0525645 0.385523 0.36114 0.409906 0.00932249 0.00767929 0.0109657 0.0945256 0.078142 0.110909 0.131017 0.125648 0.136386 0.408715 0.390484 0.426947 0.0424928 0.0403832 0.0446024 0.108058 0.103376 0.112739 0.118603 0.111379 0.125827 0.576913 0.55171 0.602115 0.0434855 0.0386408 0.0483303 0.101154 0.0778885 0.124419
1309 0.0464098 0.0430091 0.0498105 0.379875 0.356964 0.402787 0.00895293 0.00764161 0.0102642 0.0932115 0.0791427 0.10728 0.12879 0.125604 0.131975 0.399105 0.37678 0.421431 0.0400906 0.036131 0.0440502 0.100929 0.0917107 0.110148 0.112279 0.104284 0.120274 0.571492 0.533593 0.60939 0.0410181 0.0374693 0.044567 0.10434 0.089837 0.118842
1350 0.0472548 0.0443056 0.0502039 0.386204 0.363478 0.408931 0.0119058 0.00945006 0.0143616 0.0929936 0.0843579 0.101629 0.125512 0.121368 0.129656 0.407731 0.385752 0.42971 0.0401703 0.0368815 0.0434591 0.105647 0.0924287 0.118866 0.112995 0.103124 0.122867 0.587924 0.560078 0.615771 0.0409783 0.0377228 0.0442338 0.0992756 0.0890683 0.109483
1393 0.0442182 0.040186 0.0482504 0.38989 0.370749 0.409032 0.00871742 0.00719351 0.0102413 0.0948077 0.0825605 0.107055 0.127761 0.124725 0.130796 0.408103 0.385522 0.430684 0.0411268 0.0386889 0.0435648 0.103712 0.0967788 0.110644 0.108655 0.103807 0.113503 0.594709 0.56361 0.625808 0.0399421 0.037315 0.0425691 0.102276 0.0906083 0.113943
1436 0.0416288 0.0398584 0.0433992 0.388443 0.368436 0.408451 0.00821742 0.00734547 0.00908937 0.0934615 0.0766717 0.110251 0.124679 0.1214 0.127957 0.413468 0.395271 0.431666 0.0405 0.0359657 0.0450343 0.105212 0.0943848 0.116038 0.105127 0.0994043 0.110849 0.576376 0.549685 0.603067 0.0379167 0.0346842 0.0411491 0.0997115 0.0923778 0.107045
1481 0.0449733 0.042862 0.0470847 0.391212 0.368448 0.413976 0.00973191 0.00733095 0.0121329 0.0949936 0.0824766 0.107511 0.127259 0.122758 0.131761 0.411283 0.388006 0.43456 0.0413805 0.0364251 0.0463358 0.103712 0.0934565 0.113967 0.106135 0.0998201 0.11245 0.600113 0.563117 0.63711 0.0363696 0.0326953 0.0400439 0.10259 0.0867125 0.118467
1527 0.043558 0.0380202 0.0490958 0.390495 0.365645 0.415346 0.00917394 0.00517785 0.01317 0.0942115 0.0820598 0.106363 0.126243 0.12195 0.130535 0.412893 0.393832 0.431955 0.0411558 0.0379264 0.0443853 0.104494 0.0969169 0.11207 0.099705 0.0917727 0.107637 0.606602 0.572505 0.640699 0.0361305 0.030628 0.0416329 0.111968 0.0987383 0.125198
1575 0.0398341 0.035864 0.0438041 0.397712 0.371254 0.42417 0.00740582 0.00495368 0.00985796 0.100308 0.0845857 0.11603 0.126258 0.122375 0.130141 0.413128 0.393573 0.432683 0.0413406 0.0371637 0.0455176 0.0996154 0.0913822 0.107849 0.102946 0.0966597 0.109233 0.605428 0.571142 0.639714 0.0362066 0.0324286 0.0399846 0.100494 0.0878706 0.113117
1624 0.0385054 0.0362043 0.0408065 0.391108 0.367991 0.414225 0.00686959 0.00525922 0.00847996 0.0958974 0.0842601 0.107535 0.121217 0.118611 0.123822 0.408272 0.38527 0.431275 0.0397899 0.0373771 0.0422027 0.100647 0.0933619 0.107933 0.0989385 0.0923725 0.105504 0.597749 0.559682 0.635817 0.0351957 0.030833 0.0395583 0.106154 0.0905068 0.121801
1675 0.0368501 0.0350782 0.038622 0.398763 0.38017 0.417356 0.00753264 0.00564785 0.00941742 0.0952756 0.0810472 0.109504 0.12166 0.116605 0.126715 0.420436 0.396618 0.444254 0.0402718 0.0369381 0.0436054 0.103462 0.0978714 0.109052 0.0970246 0.0876628 0.106386 0.623435 0.579284 0.667587 0.0347138 0.0297295 0.0396981 0.105308 0.0958128 0.114803
1728 0.0366456 0.0342617 0.0390295 0.405723 0.379785 0.431661 0.00701089 0.00487786 0.00914392 0.0955256 0.0810251 0.110026 0.1222 0.117637 0.126763 0.420724 0.395878 0.44557 0.0395326 0.0355439 0.0435214 0.105276 0.0893618 0.121189 0.0947864 0.0858094 0.103763 0.619945 0.590923 0.648967 0.0324855 0.0271466 0.0378245 0.100712 0.0897676 0.111655
1782 0.0361951 0.0331984 0.0391917 0.405993 0.374176 0.43781 0.006808 0.00493796 0.00867803 0.10084 0.087915 0.113765 0.120287 0.116944 0.12363 0.424816 0.404762 0.444871 0.0383587 0.0354681 0.0412494 0.102397 0.0904128 0.114382 0.0936806 0.0890774 0.0982838 0.613527 0.556328 0.670726 0.0315145 0.0289089 0.0341202 0.0944615 0.0796897 0.109233
1837 0.036204 0.0331393 0.0392687 0.404878 0.383774 0.425982 0.00722104 0.00535475 0.00908732 0.0947756 0.0756206 0.113931 0.119003 0.115731 0.122275 0.421059 0.392051 0.450066 0.0387935 0.0358389 0.0417481 0.104962 0.0975107 0.112412 0.091446 0.0848661 0.098026 0.617038 0.566892 0.667185 0.0319058 0.0283349 0.0354768 0.0952436 0.0807048 0.109782
1895 0.0327796 0.0303056 0.0352535 0.413257 0.387786 0.438728 0.00586959 0.00405205 0.00768712 0.0946795 0.0835655 0.105793 0.118977 0.115146 0.122808 0.425144 0.402869 0.447418 0.0373551 0.0342527 0.0404575 0.102462 0.0965244 0.108399 0.0876292 0.080999 0.0942595 0.630346 0.58437 0.676323 0.0301812 0.0263354 0.034027 0.10759 0.0941028 0.121077
1954 0.0343504 0.0313191 0.0373816 0.405729 0.382901 0.428557 0.00751452 0.00582522 0.00920381 0.0939615 0.0841674 0.103756 0.12173 0.117672 0.125788 0.419179 0.396024 0.442335 0.0394493 0.0363547 0.0425439 0.100365 0.0908884 0.109842 0.0909851 0.0842468 0.0977233 0.639633 0.601957 0.677309 0.0332138 0.0296014 0.0368262 0.104372 0.0930738 0.11567
2015 0.0307064 0.0267997 0.0346132 0.413097 0.388397 0.437797 0.00601089 0.00407084 0.00795094 0.0962436 0.0801816 0.112306 0.119074 0.116557 0.121591 0.428127 0.409796 0.446457 0.0376848 0.0343033 0.0410664 0.108462 0.0993916 0.117532 0.0827694 0.0764543 0.0890845 0.652127 0.609956 0.694298 0.0282826 0.0231601 0.0334051 0.105404 0.0926224 0.118185
2078 0.0324339 0.0299867 0.034881 0.416644 0.380939 0.452349 0.00645292 0.00501332 0.00789252 0.0970577 0.0844335 0.109682 0.119416 0.114562 0.12427 0.430511 0.414791 0.446231 0.0379348 0.0351013 0.0407683 0.102147 0.0891564 0.115139 0.0860524 0.0779517 0.0941531 0.627794 0.57901 0.676577 0.0304855 0.0249155 0.0360556 0.0906795 0.0767494 0.10461
2143 0.0295984 0.0270739 0.0321228 0.417362 0.393759 0.440964 0.00490943 0.00286509 0.00695378 0.0967756 0.0811779 0.112373 0.116123 0.111715 0.12053 0.430698 0.40612 0.455276 0.0367971 0.0348213 0.038773 0.103962 0.0982826 0.10964 0.0838734 0.0757725 0.0919742 0.640309 0.599681 0.680937 0.0299095 0.0262684 0.0335505 0.10284 0.0913606 0.114319
2210 0.0314985 0.0264651 0.0365319 0.421782 0.394437 0.449128 0.00659785 0.00369095 0.00950474 0.0972436 0.0860264 0.108461 0.118543 0.114832 0.122254 0.427578 0.400986 0.454169 0.0383334 0.0360568 0.0406099 0.106647 0.0899244 0.12337 0.0814499 0.0747914 0.0881084 0.63944 0.592674 0.686206 0.0274493 0.0232544 0.0316442 0.0961795 0.08344 0.108919
2280 0.0281948 0.0251207 0.031269 0.416846 0.383634 0.450058 0.00474639 0.00329666 0.00619612 0.0947436 0.0797681 0.109719 0.117227 0.113636 0.120818 0.430406 0.405563 0.455249 0.0373334 0.0331407 0.041526 0.105994 0.0984291 0.113558 0.0833487 0.0780795 0.0886179 0.633689 0.594145 0.673234 0.029779 0.0271418 0.0324162 0.101058 0.084776 0.117339
2351 0.0283626 0.0258026 0.0309226 0.416552 0.379075 0.454029 0.0058877 0.00417479 0.00760061 0.0945577 0.0811273 0.107988 0.116851 0.113684 0.120018 0.433587 0.421156 0.446018 0.0371703 0.035019 0.0393217 0.105865 0.100632 0.111099 0.0832896 0.0738692 0.0927099 0.656696 0.608854 0.704538 0.0301232 0.0230452 0.0372012 0.102212 0.0906539 0.113769
2424 0.0279232 0.0250612 0.0307853 0.422306 0.395312 0.449299 0.00522103 0.00347178 0.00697028 0.0988077 0.0868512 0.110764 0.115611 0.112089 0.119134 0.431843 0.409761 0.453925 0.0374384 0.0339422 0.0409347 0.107712 0.100361 0.115062 0.0745557 0.0685021 0.0806094 0.632426 0.57963 0.685223 0.0248297 0.0220573 0.0276022 0.0999615 0.0861163 0.113807
2500 0.0271822 0.0237528 0.0306116 0.426356 0.394306 0.458407 0.00536959 0.00301558 0.00772359 0.0954295 0.0891224 0.101737 0.116803 0.112202 0.121405 0.428374 0.407266 0.449482 0.0371884 0.0338781 0.0404987 0.105929 0.0943134 0.117546 0.0778193 0.0729435 0.0826951 0.632644 0.587586 0.677703 0.0254493 0.0220243 0.0288743 0.0990256 0.0849984 0.113053
2579 0.0271366 0.0240108 0.0302624 0.42673 0.396417 0.457043 0.00580799 0.00311061 0.00850536 0.0957436 0.0769454 0.114542 0.115782 0.111904 0.119661 0.434293 0.409859 0.458727 0.0385471 0.034835 0.0422592 0.105494 0.0999916 0.110996 0.0771422 0.0693091 0.0849752 0.633645 0.594171 0.673119 0.0258986 0.0215747 0.0302225 0.0972436 0.0776453 0.116842
2659 0.0265504 0.0228217 0.0302791 0.423074 0.392291 0.453858 0.0048261 0.00298285 0.00666936 0.0977756 0.0879752 0.107576 0.115101 0.110646 0.119556 0.431438 0.415272 0.447605 0.0375616 0.0357408 0.0393825 0.104647 0.0933022 0.115993 0.0774808 0.0700805 0.084881 0.646657 0.606481 0.686833 0.0268442 0.0216214 0.032067 0.10209 0.0913796 0.1128
2742 0.0257103 0.0227597 0.028661 0.422022 0.397443 0.446602 0.00449639 0.00244684 0.00654595 0.0943654 0.0824065 0.106324 0.11453 0.112076 0.116985 0.437046 0.418139 0.455953 0.0356305 0.0336961 0.0375648 0.105929 0.0969133 0.114946 0.0767158 0.0689117 0.0845199 0.646511 0.597394 0.695628 0.0258696 0.022358 0.0293813 0.0956474 0.0826357 0.108659
2828 0.0239392 0.0202891 0.0275893 0.420947 0.393424 0.44847 0.00324639 0.00135495 0.00513783 0.100308 0.0931576 0.107458 0.11126 0.106038 0.116483 0.438691 0.420116 0.457267 0.0352355 0.0311533 0.0393177 0.104833 0.0966516 0.113015 0.0745149 0.0652151 0.0838147 0.636145 0.585839 0.686451 0.0277863 0.0228574 0.0327152 0.0993974 0.081864 0.116931
2917 0.0256288 0.0228898 0.0283679 0.430602 0.38713 0.474075 0.00499277 0.00327095 0.00671459 0.104122 0.0858201 0.122424 0.116035 0.112159 0.119911 0.436706 0.415005 0.458408 0.0364131 0.0331527 0.0396734 0.105179 0.0963699 0.113989 0.0730705 0.0644789 0.0816621 0.660562 0.605893 0.71523 0.0257355 0.0207 0.030771 0.103872 0.096653 0.111091
3008 0.0243481 0.0211903 0.027506 0.422912 0.391882 0.453942 0.00455799 0.00300941 0.00610657 0.0958974 0.0853123 0.106483 0.113728 0.109857 0.117599 0.437548 0.418469 0.456627 0.0362464 0.0336793 0.0388135 0.106679 0.0985603 0.114799 0.0706631 0.0644362 0.0768899 0.654365 0.612496 0.696234 0.0231015 0.0204959 0.0257071 0.10584 0.0911162 0.120563
3102 0.0226235 0.0201345 0.0251125 0.435547 0.407215 0.46388 0.00435147 0.00234274 0.0063602 0.10359 0.0912437 0.115936 0.113117 0.109415 0.116818 0.438308 0.417833 0.458783 0.0354384 0.031831 0.0390458 0.101083 0.0869073 0.115259 0.0724156 0.0665917 0.0782394 0.662892 0.594056 0.731727 0.025366 0.0218433 0.0288886 0.10409 0.0864631 0.121716
3199 0.0228124 0.0206825 0.0249424 0.431733 0.393839 0.469627 0.00380799 0.0023758 0.00524018 0.0990577 0.0823059 0.115809 0.113348 0.110032 0.116665 0.444964 0.418002 0.471926 0.0364747 0.0345219 0.0384274 0.105962 0.0927628 0.11916 0.0705621 0.0660092 0.075115 0.658272 0.61762 0.698924 0.0257863 0.0215715 0.0300011 0.108468 0.0926617 0.124274
3299 0.0237209 0.0204537 0.0269881 0.436059 0.394394 0.477725 0.00468118 0.00370819 0.00565416 0.0992756 0.0805445 0.118007 0.111989 0.106837 0.117141 0.44074 0.412153 0.469327 0.0333623 0.0301108 0.0366139 0.109276 0.103713 0.114838 0.0695744 0.0633208 0.075828 0.652294 0.5989 0.705687 0.0229348 0.0192206 0.0266491 0.102404 0.0892446 0.115563
3402 0.0208333 0.018472 0.0231946 0.439365 0.413584 0.465146 0.00378987 0.0024848 0.00509495 0.100276 0.0901218 0.11043 0.111219 0.108711 0.113726 0.44269 0.416206 0.469174 0.0361848 0.0341055 0.0382642 0.112526 0.103408 0.121644 0.0667477 0.0613748 0.0721205 0.667719 0.607388 0.72805 0.0226703 0.0183247 0.027016 0.116032 0.0950834 0.136981
3509 0.0227546 0.0191377 0.0263715 0.430876 0.400335 0.461416 0.00455436 0.00164685 0.00746187 0.0943974 0.082725 0.10607 0.113887 0.109723 0.118051 0.44378 0.421764 0.465796 0.0359964 0.0335866 0.0384062 0.106494 0.0992979 0.113689 0.0706011 0.0635123 0.0776899 0.643444 0.58143 0.705458 0.0245254 0.0210309 0.0280199 0.0994936 0.083606 0.115381
3618 0.0207994 0.0182617 0.023337 0.440034 0.407938 0.472131 0.00405799 0.00251841 0.00559757 0.0970256 0.0811557 0.112896 0.112936 0.109216 0.116655 0.4459 0.426318 0.465481 0.0378334 0.0353027 0.040364 0.104179 0.0915274 0.116832 0.0684078 0.0624279 0.0743878 0.646261 0.598976 0.693546 0.0241558 0.0203937 0.0279179 0.103308 0.087497 0.119118
3732 0.0220145 0.0188476 0.0251814 0.436621 0.404539 0.468703 0.00480799 0.00249118 0.0071248 0.0954936 0.0783959 0.112591 0.112772 0.110103 0.11544 0.440146 0.414766 0.465525 0.0363913 0.0330379 0.0397448 0.105147 0.0995559 0.110739 0.0656188 0.0602528 0.0709848 0.644953 0.586826 0.70308 0.0234095 0.0206671 0.0261518 0.0983974 0.0857078 0.111087
3848 0.0214883 0.019068 0.0239087 0.433888 0.401846 0.46593 0.00455799 0.00324914 0.00586684 0.0957115 0.083072 0.108351 0.112366 0.10787 0.116863 0.442568 0.413805 0.47133 0.034395 0.0301374 0.0386525 0.103365 0.096747 0.109984 0.0673511 0.0611717 0.0735304 0.655952 0.587983 0.723921 0.0211631 0.0164553 0.0258708 0.10534 0.0911088 0.119571
3969 0.019419 0.0168549 0.021983 0.436286 0.402049 0.470523 0.00276813 0.00166246 0.0038738 0.0947115 0.0780603 0.111363 0.110496 0.107004 0.113988 0.439493 0.414604 0.464382 0.0353768 0.0319364 0.0388173 0.107712 0.10179 0.113633 0.0637448 0.0594621 0.0680274 0.639863 0.580381 0.699345 0.0219493 0.0176218 0.0262768 0.107622 0.0871763 0.128067
4093 0.0202781 0.0170486 0.0235076 0.446258 0.416956 0.47556 0.00362321 0.00196808 0.00527834 0.0982436 0.0830758 0.113411 0.108092 0.102686 0.113498 0.447693 0.419184 0.476203 0.0324747 0.0294687 0.0354806 0.102147 0.0939957 0.110299 0.065975 0.0581708 0.0737793 0.66813 0.614219 0.722042 0.0231848 0.0181627 0.028207 0.106404 0.0910959 0.121712
4221 0.0203065 0.0181231 0.0224899 0.441738 0.404837 0.47864 0.00435146 0.00261004 0.00609289 0.0969615 0.0871138 0.106809 0.111179 0.108852 0.113506 0.447838 0.430158 0.465518 0.0346486 0.0316558 0.0376413 0.102551 0.0938426 0.11126 0.0668159 0.0612495 0.0723824 0.671243 0.586019 0.756466 0.0235942 0.0189328 0.0282557 0.106058 0.0903702 0.121745
4353 0.0202907 0.0165551 0.0240263 0.443264 0.404715 0.481812 0.00393117 0.00180863 0.00605371 0.0952436 0.0783877 0.112099 0.113003 0.107342 0.118664 0.45015 0.422663 0.477638 0.035308 0.0325899 0.0380261 0.109179 0.103007 0.115352 0.0651464 0.0610942 0.0691986 0.655419 0.589176 0.721662 0.0236848 0.020102 0.0272676 0.109558 0.0981629 0.120952
4489 0.0185679 0.0153211 0.0218148 0.445136 0.405419 0.484852 0.00285147 0.00135389 0.00434904 0.0917436 0.077939 0.105548 0.109098 0.106348 0.111849 0.448357 0.418841 0.477873 0.0352247 0.0322615 0.0381878 0.106712 0.094392 0.119031 0.0634275 0.0601134 0.0667416 0.647294 0.598441 0.696147 0.0216413 0.0186787 0.024604 0.101276 0.0893441 0.113207
4630 0.019181 0.0151188 0.0232432 0.448682 0.409144 0.488219 0.00370654 0.00160696 0.00580612 0.101154 0.0887667 0.113541 0.109404 0.105869 0.112939 0.45342 0.429234 0.477605 0.0373189 0.0343172 0.0403206 0.107712 0.0962394 0.119184 0.06176 0.057604 0.0659159 0.656964 0.5744 0.739528 0.0221703 0.018475 0.0258657 0.106058 0.0973759 0.11474
4775 0.0189222 0.0172372 0.0206073 0.441048 0.407286 0.47481 0.00335146 0.00156282 0.00514011 0.101058 0.083391 0.118724 0.11167 0.106425 0.116914 0.446169 0.425312 0.467027 0.0360399 0.0336843 0.0383955 0.104712 0.0993206 0.110103 0.0643218 0.0597498 0.0688937 0.636159 0.577677 0.694641 0.0220326 0.0205302 0.0235351 0.0988077 0.0881544 0.109461
4924 0.0203445 0.0160105 0.0246785 0.441108 0.404621 0.477596 0.00382973 0.00174401 0.00591545 0.0985256 0.0817717 0.11528 0.111915 0.10762 0.11621 0.450701 0.431799 0.469603 0.0351667 0.0303481 0.0399853 0.106647 0.0959699 0.117325 0.0637114 0.0576726 0.0697502 0.6509 0.589748 0.712052 0.0209384 0.0170826 0.0247942 0.103776 0.0923776 0.115174
5078 0.0186761 0.0144793 0.022873 0.450856 0.409076 0.492637 0.00316306 0.000843699 0.00548242 0.0985256 0.0881192 0.108932 0.109258 0.106115 0.1124 0.447836 0.424288 0.471384 0.0337826 0.0303114 0.0372539 0.107679 0.0967553 0.118604 0.0625287 0.0573563 0.067701 0.661735 0.611108 0.712362 0.019779 0.0159931 0.0235649 0.107026 0.0984748 0.115576
5237 0.0165745 0.014487 0.0186621 0.44559 0.405033 0.486146 0.00289132 0.0013556 0.00442704 0.0989615 0.0810336 0.11689 0.107706 0.105516 0.109896 0.447948 0.432807 0.463089 0.0338442 0.0315797 0.0361088 0.104615 0.0980988 0.111132 0.0606316 0.0544762 0.0667869 0.653711 0.581921 0.725501 0.0199131 0.01528 0.0245462 0.107186 0.0944667 0.119905
5401 0.0174481 0.0148416 0.0200547 0.446771 0.420584 0.472958 0.00282972 0.00141033 0.00424912 0.0921795 0.0840254 0.100334 0.109188 0.105556 0.112819 0.446918 0.421411 0.472425 0.0351776 0.0321768 0.0381783 0.104115 0.0903728 0.117858 0.0600187 0.0560182 0.0640192 0.651533 0.594665 0.7084 0.0191703 0.0156072 0.0227334 0.0997115 0.0834436 0.115979
5570 0.0166154 0.0143109 0.01892 0.446206 0.402958 0.489454 0.00276813 0.00113358 0.00440268 0.0881795 0.0711233 0.105236 0.109335 0.104761 0.113908 0.44832 0.428199 0.46844 0.033587 0.0309186 0.0362554 0.106179 0.097795 0.114564 0.062386 0.0566294 0.0681427 0.667847 0.603538 0.732156 0.0212681 0.0180596 0.0244767 0.104558 0.0934131 0.115702
5744 0.0174296 0.0146654 0.0201938 0.454284 0.420447 0.488121 0.00303987 0.00121611 0.00486364 0.0989936 0.0853192 0.112668 0.109036 0.105037 0.113035 0.45331 0.434569 0.47205 0.035087 0.0310151 0.0391589 0.108526 0.100676 0.116375 0.0617498 0.0573312 0.0661684 0.654418 0.596892 0.711943 0.0223479 0.0186482 0.0260475 0.0972436 0.0789867 0.115501
5923 0.0166799 0.0137193 0.0196404 0.455313 0.422811 0.487816 0.00285146 0.00166429 0.00403864 0.10009 0.0858771 0.114302 0.109262 0.106466 0.112058 0.444362 0.423611 0.465113 0.0345037 0.0315081 0.0374992 0.108179 0.101259 0.1151 0.0600459 0.0555731 0.0645187 0.643824 0.583555 0.704092 0.0183551 0.014628 0.0220822 0.100994 0.0898748 0.112112
6109 0.0186586 0.0149712 0.0223461 0.450626 0.416098 0.485153 0.00370654 0.00133673 0.00607634 0.100872 0.0859993 0.115744 0.109421 0.104022 0.114821 0.446627 0.426542 0.466713 0.035645 0.0320778 0.0392122 0.104897 0.0927847 0.11701 0.0593824 0.0540673 0.0646975 0.649451 0.601605 0.697297 0.0187537 0.0155056 0.0220017 0.0979615 0.0831796 0.112744
6300 0.0174404 0.0143245 0.0205563 0.460135 0.425575 0.494695 0.00289132 0.00122239 0.00456025 0.0993077 0.0879152 0.1107 0.111796 0.108427 0.115165 0.438462 0.414364 0.46256 0.0352283 0.0327964 0.0376602 0.103147 0.0936049 0.11269 0.0599723 0.0542312 0.0657134 0.650537 0.591008 0.710066 0.0202283 0.015604 0.0248526 0.100897 0.0866513 0.115144
6497 0.0168013 0.0144555 0.019147 0.452948 0.421224 0.484673 0.00303987 0.00141762 0.00466211 0.105186 0.0925198 0.117852 0.109361 0.106318 0.112403 0.450027 0.42877 0.471284 0.0347355 0.0320531 0.037418 0.105179 0.0959153 0.114444 0.057879 0.0529626 0.0627954 0.672064 0.605374 0.738754 0.0181921 0.0142566 0.0221275 0.112622 0.0956872 0.129556
6700 0.0173884 0.0147998 0.0199771 0.456073 0.423897 0.48825 0.00367755 0.00185056 0.00550453 0.0990257 0.0829207 0.115131 0.10826 0.105562 0.110958 0.44444 0.425792 0.463087 0.0335689 0.0305524 0.0365853 0.105833 0.0935131 0.118154 0.0585793 0.0552362 0.0619225 0.657442 0.607483 0.707401 0.0178986 0.0157278 0.0200694 0.111654 0.10077 0.122537
6910 0.0170893 0.0152209 0.0189578 0.446411 0.413764 0.479058 0.0031848 0.00196798 0.00440161 0.0973397 0.0880627 0.106617 0.109855 0.106819 0.11289 0.442916 0.423364 0.462469 0.0351667 0.0335667 0.0367667 0.108429 0.100314 0.116545 0.0593613 0.0527916 0.0659311 0.665032 0.62848 0.701585 0.0205363 0.0173998 0.0236728 0.0997115 0.0842462 0.115177
7126 0.0164395 0.0143512 0.0185278 0.4603 0.423952 0.496647 0.00222827 0.00104962 0.00340693 0.0922756 0.0808512 0.1037 0.108398 0.10567 0.111125 0.44552 0.425166 0.465873 0.0344384 0.031994 0.0368829 0.103429 0.0967421 0.110117 0.0581974 0.0545476 0.0618471 0.65831 0.605226 0.711394 0.0194131 0.016492 0.0223341 0.0971795 0.0770747 0.117284
7349 0.0170298 0.0137401 0.0203195 0.451406 0.425443 0.47737 0.00310146 0.00131679 0.00488613 0.0918974 0.0845247 0.0992702 0.106981 0.102759 0.111204 0.443167 0.418953 0.467381 0.0343587 0.0303545 0.038363 0.104647 0.0938597 0.115435 0.0565233 0.0519216 0.061125 0.656068 0.59064 0.721496 0.018337 0.0159182 0.0207558 0.0935833 0.0803939 0.106773
7579 0.0156574 0.0119533 0.0193616 0.456084 0.419631 0.492537 0.00232972 0.000568236 0.00409121 0.100026 0.0900508 0.11 0.10916 0.105886 0.112434 0.453589 0.428476 0.478702 0.0336087 0.0309779 0.0362395 0.103647 0.0961331 0.111162 0.0565589 0.0524492 0.0606686 0.656323 0.593433 0.719212 0.0187935 0.0154075 0.0221795 0.104526 0.0909628 0.118088
7816 0.0159062 0.013698 0.0181143 0.462447 0.429707 0.495186 0.00349639 0.00173325 0.00525953 0.102186 0.09322 0.111152 0.108552 0.105733 0.111371 0.445788 0.421109 0.470468 0.0328008 0.029346 0.0362555 0.107897 0.100009 0.115786 0.057471 0.0523795 0.0625625 0.648773 0.591366 0.706181 0.0186268 0.0139916 0.0232621 0.103776 0.0850637 0.122488
8060 0.0165446 0.0140042 0.019085 0.454358 0.411078 0.497638 0.00376813 0.00231515 0.00522112 0.10334 0.0933004 0.113379 0.107817 0.104897 0.110736 0.446697 0.420354 0.473039 0.0335254 0.0307316 0.0363192 0.103333 0.093736 0.112931 0.0535889 0.0504617 0.0567161 0.641542 0.58736 0.695724 0.0169203 0.0148948 0.0189459 0.0991795 0.0859439 0.112415
8313 0.014443 0.0114553 0.0174308 0.448148 0.405938 0.490358 0.00233335 0.0005 0.00440163 0.100122 0.085625 0.114619 0.107158 0.103858 0.110458 0.445978 0.421136 0.470819 0.0345073 0.0304272 0.0385874 0.104929 0.0987249 0.111134 0.0537736 0.0488948 0.0586524 0.640048 0.584486 0.695611 0.0173225 0.0141894 0.0204556 0.10934 0.0949769 0.123703
8573 0.015668 0.0134934 0.0178425 0.453414 0.411659 0.495169 0.00351813 0.00139397 0.00564229 0.0982756 0.0868131 0.109738 0.107693 0.103524 0.111862 0.449447 0.43116 0.467735 0.0325181 0.0297514 0.0352849 0.108712 0.096675 0.120748 0.0579936 0.0526576 0.0633295 0.640678 0.567359 0.713998 0.0203913 0.0174919 0.0232907 0.102212 0.087829 0.116594
8841 0.0157123 0.0126251 0.0187995 0.45799 0.421157 0.494823 0.00278987 0.00116977 0.00440997 0.0998397 0.0865119 0.113168 0.109578 0.105781 0.113374 0.45158 0.424949 0.478211 0.0341522 0.0316892 0.0366152 0.103833 0.0922536 0.115413 0.0560837 0.0518402 0.0603272 0.631763 0.567595 0.695931 0.0181087 0.0142595 0.021958 0.0928013 0.0778455 0.107757
9117 0.0142357 0.0126079 0.0158635 0.453851 0.408462 0.49924 0.00228987 0.0013943 0.00318543 0.0962756 0.0864165 0.106135 0.107631 0.103654 0.111607 0.437939 0.413133 0.462745 0.0336232 0.0313031 0.0359433 0.106244 0.0995036 0.112984 0.0550226 0.0489847 0.0610605 0.638375 0.58806 0.68869 0.0174855 0.0133079 0.0216632 0.104808 0.089073 0.120542
9403 0.0151113 0.0118744 0.0183482 0.458932 0.417089 0.500775 0.00295291 0.000844833 0.00506099 0.0992756 0.0849015 0.11365 0.107871 0.103929 0.111813 0.442096 0.420814 0.463378 0.0337718 0.0319513 0.0355923 0.108929 0.102964 0.114895 0.0548569 0.0497917 0.0599221 0.640644 0.582099 0.69919 0.0179348 0.0150296 0.02084 0.0951474 0.0771395 0.113155
9697 0.0130617 0.0114204 0.014703 0.449927 0.421247 0.478606 0.00141668 0.0005 0.00290972 0.0970897 0.0881129 0.106067 0.108045 0.105343 0.110746 0.443265 0.422679 0.463852 0.0339421 0.030209 0.0376751 0.105147 0.0966445 0.11365 0.053958 0.0493501 0.0585658 0.63581 0.572418 0.699202 0.01675 0.0139252 0.0195749 0.101744 0.0821653 0.121322
10000 0.0164682 0.0139248 0.0190116 0.461613 0.4162 0.507027 0.00299639 0.000890755 0.00510203 0.105436 0.0979485 0.112923 0.106389 0.104561 0.108217 0.446337 0.420504 0.472171 0.0345073 0.0312901 0.0377244 0.106462 0.100157 0.112766 0.0568993 0.0503951 0.0634035 0.638186 0.593435 0.682937 0.0193732 0.0162726 0.0224739 0.0968974 0.0856258 0.108169

